Coupled regularized sample covariance matrix estimator for multiple classes

The estimation of covariance matrices of multiple classes with limited training data is a difficult problem. The sample covariance matrix (SCM) is known to perform poorly when the number of variables is large compared to the available number of samples. In order to reduce the mean squared error (MSE) of the SCM, regularized (shrinkage) SCM estimators are often used. In this work, we consider regularized SCM (RSCM) estimators for multiclass problems that couple together two different target matrices for regularization: the pooled (average) SCM of the classes and the scaled identity matrix. Regularization toward the pooled SCM is beneficial when the population covariances are similar, whereas regularization toward the identity matrix guarantees that the estimators are positive definite. We derive the MSE optimal tuning parameters for the estimators as well as propose a method for their estimation under the assumption that the class populations follow (unspecified) elliptical distributions with finite fourth-order moments. The MSE performance of the proposed coupled RSCMs are evaluated with simulations and in a regularized discriminant analysis (RDA) classification set-up on real data. The results based on three different real data sets indicate comparable performance to cross-validation but with a significant speed-up in computation time.

==> results/AR1-estimatedtuningparametersofclass4.dat <==
           alpha            beta            nmse
  2.97067374e-01  3.58308023e-01  3.01644440e-01
  3.39032707e-01  2.78006303e-01  3.01456998e-01
  3.32658598e-01  1.89120012e-01  2.99939900e-01
  3.33759419e-01  1.71930263e-01  3.00015718e-01
  3.02368336e-01  1.69693160e-01  2.99666269e-01
  3.42974399e-01  1.21932827e-01  3.00950328e-01
  2.90934195e-01  2.89827503e-01  3.00231396e-01
  3.42642586e-01  2.95708482e-01  3.02271014e-01
  3.48487729e-01  1.71710707e-01  3.00886200e-01
  3.35795567e-01  2.51254250e-01  3.00655907e-01
  3.30642671e-01  2.52277384e-01  3.00361028e-01
  3.56232792e-01  1.52062629e-01  3.01574737e-01
  3.29129943e-01  1.25146250e-01  3.00311261e-01
  3.55030021e-01  1.94853528e-01  3.01491225e-01
  3.21456833e-01  2.45998755e-01  2.99866000e-01
  3.58443331e-01  2.57298492e-01  3.02849803e-01
  3.54538938e-01  2.25811914e-01  3.01784797e-01
  3.13828141e-01  1.35623797e-01  2.99938542e-01
  3.12514000e-01  2.16499246e-01  2.99461347e-01
  3.35390998e-01  1.44211262e-01  3.00283179e-01
  3.07724744e-01  2.80524936e-01  3.00030015e-01
  3.66801796e-01  2.43791705e-01  3.03543214e-01
  3.74236457e-01  1.57224759e-01  3.03456842e-01
  3.52230731e-01  1.53777218e-01  3.01233778e-01
  3.37651528e-01  1.93280568e-01  3.00197130e-01
  2.88122129e-01  3.50641367e-01  3.01414114e-01
  3.38844548e-01  2.07810444e-01  3.00333209e-01
  3.15777284e-01  2.89566237e-01  3.00383723e-01
  3.63380177e-01  2.65723398e-01  3.03692127e-01
  3.14992189e-01  2.74148980e-01  3.00073310e-01
  3.55003076e-01  1.20054684e-01  3.01799567e-01
  3.39480370e-01  2.35865842e-01  3.00664986e-01
  3.18935323e-01  3.36810429e-01  3.01774149e-01
  3.32473889e-01  3.28131539e-01  3.02439133e-01
  3.17318633e-01  2.92595298e-01  3.00502758e-01
  3.33828601e-01  1.85410427e-01  2.99992661e-01
  3.22807642e-01  2.65775799e-01  3.00203141e-01
  3.23225331e-01  2.95504723e-01  3.00835593e-01
  3.60460459e-01  2.46663752e-01  3.02826033e-01
  3.37311481e-01  1.67521660e-01  3.00200953e-01
  3.32053750e-01  7.11693117e-02  3.01620312e-01
  3.40361394e-01  1.99917369e-01  3.00382330e-01
  2.75064942e-01  4.21005329e-01  3.03546561e-01
  2.72235172e-01  4.93063656e-01  3.06261694e-01
  3.59604253e-01  1.64770197e-01  3.01839089e-01
  2.90535711e-01  2.21189560e-01  2.99792063e-01
  3.32023690e-01  1.13082489e-01  3.00611007e-01
  3.38859887e-01  2.91888050e-01  3.01815409e-01
  2.74260879e-01  5.72921234e-01  3.10371633e-01
  3.03597905e-01  1.64438845e-01  2.99690060e-01
  3.24831951e-01  3.08647452e-01  3.01268441e-01
  3.39508355e-01  2.99595389e-01  3.02101665e-01
  3.45671605e-01  1.08102593e-01  3.01347125e-01
  3.43849471e-01  3.13469486e-01  3.02988633e-01
  3.49254813e-01  1.66176559e-01  3.00954014e-01
  3.60189247e-01  8.83842179e-02  3.02846151e-01
  3.47883067e-01  2.48354597e-01  3.01550918e-01
  3.20394270e-01  2.63997035e-01  3.00079495e-01
  3.44618868e-01  1.86155191e-01  3.00615389e-01
  3.32822501e-01  2.13892363e-01  3.00038267e-01
  2.97512852e-01  3.04970851e-01  3.00392552e-01
  3.22219752e-01  2.67178678e-01  3.00202688e-01
  3.45181275e-01  2.22397609e-01  3.00910069e-01
  3.26101889e-01  3.13004587e-01  3.01472614e-01
  3.00425333e-01  2.90477301e-01  3.00141166e-01
  3.32720643e-01  1.42271839e-01  3.00196121e-01
  3.56797287e-01  1.99877181e-01  3.01696373e-01
  3.40733122e-01  2.76171795e-01  3.01551551e-01
  2.83803786e-01  3.13077004e-01  3.00752752e-01
  3.11724975e-01  1.43247331e-01  2.99837098e-01
  3.42751084e-01  1.45778325e-01  3.00642489e-01
  3.60881949e-01  1.28165086e-01  3.02199414e-01
  3.77014058e-01  2.64601799e-01  3.05628520e-01
  3.22137923e-01  1.86228107e-01  2.99589469e-01
  3.57012842e-01  1.71528995e-01  3.01593039e-01
  3.75791113e-01  2.16449005e-01  3.04176974e-01
  3.39763599e-01  1.61003078e-01  3.00361667e-01
  3.40290768e-01  1.42111115e-01  3.00541385e-01
  3.45555071e-01  2.60432528e-01  3.01596072e-01
  3.37944919e-01  2.60080659e-01  3.00969122e-01
  3.23886150e-01  2.86230927e-01  3.00654065e-01
  3.77936535e-01  1.51069608e-01  3.03938468e-01
  2.88391654e-01  3.36413720e-01  3.01086575e-01
  3.33122097e-01  1.67512095e-01  3.00007237e-01
  3.22767108e-01  1.78219225e-01  2.99627394e-01
  3.46904733e-01  2.05398736e-01  3.00876488e-01
  3.26983055e-01  2.03491357e-01  2.99737258e-01
  3.32064491e-01  2.40619791e-01  3.00268447e-01
  3.89508189e-01  1.43579470e-01  3.05598421e-01
  3.21234082e-01  2.71122435e-01  3.00231657e-01
  3.35623948e-01  6.36694894e-03  3.04186353e-01
  3.32605355e-01  6.93686223e-02  3.01691460e-01
  2.94960975e-01  2.10052960e-01  2.99651691e-01
  3.01290860e-01  2.15467742e-01  2.99503775e-01
  3.44455844e-01  2.81823566e-01  3.02033704e-01
  3.03033800e-01  4.26622665e-01  3.04390920e-01
  3.40415976e-01  1.95803748e-01  3.00368073e-01
  3.35742897e-01  2.02044505e-01  3.00123144e-01
  3.40372269e-01  2.31226507e-01  3.00664145e-01
  3.50652947e-01  1.61197073e-01  3.01075991e-01
  3.43843192e-01  2.46975357e-01  3.01175200e-01
  3.35927038e-01  3.38177473e-01  3.03129445e-01
  3.56262315e-01  2.26695376e-01  3.01972385e-01
  3.28622458e-01  1.39108734e-01  3.00097099e-01
  3.08262688e-01  2.18309630e-01  2.99450991e-01
  3.05268718e-01  3.85575493e-01  3.02795637e-01
  3.26078944e-01  2.82904337e-01  3.00695236e-01
  2.87909780e-01  3.38206241e-01  3.01131591e-01
  3.25960440e-01  2.71179278e-01  3.00446648e-01
  3.46545757e-01  2.25881551e-01  3.01063306e-01
  3.19524550e-01  2.28522433e-01  2.99640486e-01
  3.35916210e-01  1.29211908e-01  3.00492168e-01
  3.04023684e-01  1.49953979e-01  2.99843472e-01
  3.41117734e-01  1.12410682e-01  3.01011256e-01
  3.52440768e-01  1.95650506e-01  3.01264163e-01
  3.40242786e-01  1.96822737e-01  3.00361278e-01
  3.26369327e-01  1.64320671e-01  2.99790713e-01
  3.23968554e-01  5.67840035e-02  3.01874227e-01
  3.34291299e-01  2.09992230e-01  3.00088222e-01
  3.37693485e-01  1.47579376e-01  3.00355369e-01
  3.47276968e-01  2.40805080e-01  3.01355538e-01
  3.52324577e-01  2.19593974e-01  3.01484669e-01
  3.03074491e-01  3.30028304e-01  3.00979690e-01
  3.23293526e-01  2.55545245e-01  3.00060920e-01
  3.22830291e-01  4.18674228e-01  3.05592667e-01
  3.19445235e-01  3.40444552e-01  3.01923759e-01
  3.53027025e-01  1.64427885e-01  3.01254594e-01
  3.29776848e-01  3.72679406e-01  3.04004811e-01
  3.42266428e-01  2.10919169e-01  3.00579655e-01
  3.34218243e-01  2.18836516e-01  3.00148592e-01
  3.09855944e-01  2.51044957e-01  2.99667803e-01
  3.32484777e-01  2.07686777e-01  2.99984535e-01
  3.69213879e-01  2.05345277e-01  3.03129639e-01
  3.61547552e-01  1.31225600e-01  3.02226925e-01
  3.06997994e-01  2.16537360e-01  2.99449561e-01
  3.54031189e-01  2.58445391e-01  3.02384600e-01
  3.06900336e-01  6.09072888e-02  3.01753378e-01
  3.07499644e-01  3.20821796e-01  3.00847134e-01
  3.01934636e-01  3.94165717e-01  3.02979037e-01
  2.86704422e-01  1.55396583e-01  3.00413338e-01
  3.11600382e-01  3.34652260e-01  3.01352856e-01
  3.68085833e-01  2.02660757e-01  3.02957391e-01
  2.99838257e-01  9.91820347e-02  3.00873442e-01
  3.00021532e-01  3.86759500e-01  3.02634421e-01
  3.46472653e-01  2.56290264e-01  3.01587449e-01
  3.22379482e-01  1.98178457e-01  2.99587575e-01
  3.15268673e-01  3.00329496e-01  3.00598546e-01
  3.35870260e-01  2.01261787e-01  3.00126596e-01
  3.44657817e-01  3.53626610e-01  3.04760780e-01
  3.53175477e-01  2.70893080e-01  3.02618066e-01
  3.51631333e-01  2.03311920e-01  3.01249293e-01
  3.25160144e-01  3.20764972e-01  3.01645990e-01
  3.50756174e-01  9.35107373e-02  3.01983032e-01
  3.39248361e-01  1.05817785e-01  3.01045194e-01
  3.27625501e-01  1.26736385e-01  3.00244971e-01
  3.14750674e-01  2.57566057e-01  2.99821994e-01
  3.47484424e-01  1.90214765e-01  3.00833995e-01
  3.42283061e-01  2.23822197e-01  3.00708715e-01
  3.54112495e-01  1.77959669e-01  3.01340074e-01
  3.37875222e-01  1.51334497e-01  3.00330966e-01
  3.45858237e-01  2.75391931e-01  3.01991180e-01
  3.11896661e-01  1.59301960e-01  2.99650830e-01
  3.44947191e-01  1.39780316e-01  3.00834050e-01
  3.15537642e-01  2.86453026e-01  3.00313361e-01
  3.32761710e-01  2.67297740e-01  3.00759235e-01
  3.30142174e-01  2.50776656e-01  3.00310313e-01
  3.54980149e-01  1.87837142e-01  3.01447427e-01
  3.84678005e-01  2.90048541e-01  3.07967566e-01
  3.45677785e-01  9.20966941e-02  3.01687845e-01
  3.22579661e-01  1.80144689e-01  2.99616151e-01
  3.49253901e-01  2.65508887e-01  3.02066072e-01
  3.48541239e-01  1.96143129e-01  3.00943144e-01
  3.46216190e-01  2.03346804e-01  3.00808477e-01
  3.52877547e-01  2.83829622e-01  3.02968207e-01
  3.23189318e-01  2.59831713e-01  3.00121818e-01
  3.71635086e-01  1.94369804e-01  3.03305058e-01
  3.49440944e-01  2.25260497e-01  3.01300738e-01
  3.50492136e-01  3.74976458e-01  3.06654789e-01
  3.42692677e-01  1.14543000e-01  3.01057093e-01
  3.22902680e-01  1.42511405e-01  2.99920332e-01
  2.86524215e-01  4.41563945e-01  3.04354582e-01
  3.33405970e-01  3.63838698e-01  3.03965451e-01
  3.69567317e-01  1.82172261e-01  3.02951367e-01
  3.67438863e-01  3.13818544e-01  3.06096871e-01
  3.27297196e-01  2.66592971e-01  3.00428545e-01
  3.23838945e-01  3.98703453e-01  3.04667317e-01
  3.66117803e-01  1.86553045e-01  3.02576948e-01
  3.51180835e-01  2.26285726e-01  3.01471718e-01
  3.38666105e-01  1.49624893e-01  3.00385103e-01
  3.43024517e-01  2.73497134e-01  3.01682027e-01
  3.55687897e-01  2.46003033e-01  3.02275387e-01
  3.31674311e-01  3.15444722e-01  3.01944722e-01
  3.42865918e-01  2.61848489e-01  3.01393588e-01
  3.60091641e-01  4.14182112e-01  3.10796688e-01
  3.42669344e-01  2.52207199e-01  3.01178033e-01
  3.34672172e-01  2.06739032e-01  3.00089397e-01
  3.20635864e-01  2.83011109e-01  3.00434438e-01
  3.33430218e-01  2.47038804e-01  3.00438986e-01
  3.64631926e-01  1.48045034e-01  3.02394350e-01
  3.43683776e-01  7.80319641e-02  3.01931019e-01
  3.41757702e-01  1.70897730e-01  3.00435586e-01
  3.04622609e-01  2.40441309e-01  2.99562169e-01
  3.57100831e-01  1.91951406e-01  3.01667491e-01
  3.21992928e-01  2.27458740e-01  2.99701213e-01
  3.20697777e-01  1.11101449e-01  3.00398133e-01
  3.56164772e-01  1.91055334e-01  3.01573317e-01
  3.25872802e-01  2.03180931e-01  2.99698105e-01
  3.68648302e-01  2.08151253e-01  3.03097262e-01
  3.48921539e-01  2.07933875e-01  3.01059165e-01
  3.20462216e-01  2.10873592e-01  2.99568028e-01
  3.45777712e-01  2.02143610e-01  3.00767296e-01
  3.46198810e-01  2.48421783e-01  3.01401941e-01
  3.17441024e-01  3.01577168e-01  3.00711414e-01
  3.20100091e-01  2.35813065e-01  2.99716313e-01
  3.55077783e-01  2.46526267e-01  3.02221664e-01
  3.40762858e-01  1.43821254e-01  3.00549219e-01
  2.87564051e-01  4.65813724e-01  3.05436318e-01
  3.41402234e-01  2.67104330e-01  3.01389420e-01
  3.45538857e-01  1.50522956e-01  3.00774626e-01
  3.49456553e-01  3.24785831e-01  3.04063492e-01
  3.23030433e-01  3.53261323e-01  3.02619537e-01
  3.33635818e-01  2.06120652e-01  3.00033050e-01
  3.48079716e-01  1.78093665e-01  3.00853437e-01
  3.22652339e-01  2.21781525e-01  2.99681054e-01
  3.33098382e-01  1.78133129e-01  2.99968591e-01
  3.36140930e-01  2.47645499e-01  3.00618378e-01
  2.87885918e-01  3.77496031e-01  3.02130679e-01
  3.34837224e-01  3.45518595e-01  3.03319586e-01
  2.85014059e-01  3.62868763e-01  3.01748145e-01
  3.31436099e-01  2.30559047e-01  3.00114068e-01
  3.15067030e-01  1.05831521e-01  3.00479260e-01
  3.45570876e-01  3.35091471e-01  3.04034005e-01
  3.16207496e-01  3.88587800e-01  3.03559832e-01
  3.66350984e-01  2.02854448e-01  3.02752331e-01
  2.99665871e-01  1.59715440e-01  2.99830282e-01
  3.08903767e-01  2.31873221e-01  2.99508842e-01
  3.20165339e-01  4.03976453e-01  3.04586419e-01
  3.16146008e-01  3.05422052e-01  3.00751247e-01
  3.31758666e-01  2.15815388e-01  2.99999258e-01
  3.46207875e-01  1.59067191e-01  3.00764933e-01
  3.23372210e-01  2.58196996e-01  3.00103959e-01
  3.65572969e-01  2.33471275e-01  3.03154312e-01
  3.53594964e-01  1.46496853e-01  3.01390360e-01
  3.21008438e-01  2.31230213e-01  2.99702163e-01
  3.25177438e-01  1.23931893e-01  3.00233374e-01
  3.50808763e-01  3.06842474e-01  3.03518536e-01
  3.36822176e-01  2.40552731e-01  3.00553314e-01
  3.67748603e-01  1.50559924e-01  3.02714398e-01
  3.02122842e-01  3.51038789e-02  3.02741913e-01
  3.23932552e-01  1.84873367e-01  2.99635597e-01
  2.86176462e-01  3.72268107e-01  3.01986706e-01
  3.43106713e-01  2.88001288e-01  3.02083142e-01
  3.80735431e-01  1.07142655e-01  3.04709934e-01
  3.31543925e-01  7.83872610e-02  3.01399028e-01
  3.71647326e-01  1.50364082e-01  3.03159070e-01
  3.59952590e-01  1.62980051e-01  3.01875152e-01
  3.46257106e-01  3.01395290e-01  3.02817864e-01
  2.89433568e-01  2.66866367e-01  3.00020464e-01
  3.23914373e-01  3.07514983e-01  3.01183079e-01
  3.25966283e-01  5.07147395e-02  3.02114328e-01
  3.71435949e-01  1.91803266e-01  3.03254655e-01
  3.30998387e-01  1.19520734e-01  3.00461467e-01
  3.63912407e-01  1.89915404e-01  3.02354026e-01
  3.65299301e-01  1.93380185e-01  3.02535623e-01
  3.46456157e-01  1.24313018e-01  3.01122852e-01
  3.45726032e-01  1.19688525e-01  3.01147722e-01
  2.90980789e-01  3.50744098e-01  3.01401403e-01
  3.04369410e-01  0.00000000e+00  3.04119496e-01
  3.69856675e-01  2.04514000e-01  3.03199067e-01
  3.10173975e-01  2.63699862e-01  2.99818501e-01
  3.22139885e-01  1.15146048e-01  3.00337175e-01
  3.58938625e-01  2.09432861e-01  3.02008040e-01
  3.47403025e-01  2.10878621e-01  3.00962692e-01
  3.35863393e-01  2.99328063e-01  3.01781770e-01
  3.25500443e-01  3.37178213e-01  3.02211599e-01
  3.42798408e-01  1.68858159e-01  3.00504889e-01
  3.48628814e-01  2.36347728e-01  3.01398501e-01
  3.14011797e-01  2.28715504e-01  2.99534140e-01
  3.10339733e-01  1.89967115e-01  2.99455868e-01
  3.27474487e-01  1.98419423e-01  2.99742565e-01
  3.78990960e-01  2.15156950e-01  3.04614616e-01
  3.27388563e-01  1.83310921e-01  2.99739987e-01
  3.24305868e-01  1.25553072e-01  3.00189346e-01
  3.40767501e-01  1.91489902e-01  3.00375985e-01
  3.11610667e-01  4.60073292e-01  3.06766187e-01
  3.43510601e-01  1.89498817e-01  3.00547833e-01
  3.16273768e-01  2.00849210e-01  2.99473527e-01
  3.04245247e-01  2.26746637e-01  2.99493790e-01
  3.27794681e-01  3.69103588e-01  3.03658113e-01
  3.38985310e-01  1.23260427e-01  3.00721000e-01
  3.63707754e-01  2.42770479e-01  3.03126988e-01
  3.30507448e-01  2.99594657e-01  3.01384807e-01
  3.29769515e-01  2.42376885e-01  3.00170687e-01
  3.31162498e-01  3.01198169e-01  3.01476008e-01
  3.35611504e-01  1.26985251e-01  3.00511845e-01
  3.52404382e-01  1.94126602e-01  3.01251791e-01
  3.33678681e-01  2.22650594e-01  3.00153030e-01
  3.67242759e-01  1.93076468e-01  3.02757006e-01
  3.62067815e-01  1.55643267e-01  3.02100935e-01
  3.46517783e-01  2.39108729e-01  3.01260621e-01
  3.15989273e-01  2.42317317e-01  2.99676445e-01
  3.01778042e-01  3.51642943e-01  3.01540709e-01
  3.51255990e-01  1.94585813e-01  3.01156229e-01
  3.14320671e-01  2.73866599e-01  3.00050770e-01
  3.42139904e-01  2.21260777e-01  3.00669527e-01
  3.17771453e-01  1.01362209e-01  3.00582558e-01
  3.37261956e-01  3.01046037e-01  3.01949818e-01
  3.57887307e-01  2.03809620e-01  3.01839952e-01
  3.31288871e-01  1.96506541e-01  2.99889349e-01
  3.50828505e-01  1.73040737e-01  3.01064601e-01
  3.30422299e-01  2.89015789e-01  3.01100103e-01
  3.27618430e-01  2.03236808e-01  2.99759556e-01
  3.59948495e-01  2.73513262e-01  3.03490735e-01
  3.37364413e-01  9.76734177e-02  3.01132959e-01
  3.70178820e-01  1.03070995e-01  3.03518089e-01
  3.09563480e-01  1.73000661e-01  2.99545381e-01
  3.29673066e-01  2.58530664e-01  3.00411349e-01
  3.45141771e-01  2.46508452e-01  3.01274758e-01
  3.22301888e-01  2.72918844e-01  3.00308679e-01
  3.09735195e-01  4.17170875e-01  3.04385088e-01
  2.90875695e-01  1.83004644e-01  2.99923647e-01
  3.08546249e-01  2.60350979e-01  2.99757582e-01
  3.51937261e-01  2.66178604e-01  3.02357816e-01
  3.29516309e-01  2.44345943e-01  3.00184331e-01
  3.05486787e-01  3.29698518e-01  3.01022397e-01
  3.13478889e-01  2.63402100e-01  2.99872457e-01
  3.37124708e-01  2.43960817e-01  3.00624758e-01
  3.43069415e-01  1.81047840e-01  3.00505912e-01
  3.76619863e-01  1.14887128e-01  3.04070621e-01
  2.77205773e-01  3.21223653e-01  3.01120894e-01
  3.17707738e-01  2.79065311e-01  3.00244484e-01
  3.48886837e-01  2.14782287e-01  3.01123822e-01
  3.56630654e-01  1.21185939e-01  3.01916244e-01
  2.87016369e-01  1.49189756e-01  3.00482132e-01
  3.50483449e-01  1.87737968e-01  3.01060303e-01
  3.36503165e-01  2.32505269e-01  3.00423997e-01
  3.34225865e-01  2.97323770e-01  3.01593884e-01
  3.09024389e-01  4.27523830e-01  3.04827197e-01
  3.33739126e-01  1.12506165e-01  3.00682340e-01
  3.46426928e-01  1.67587145e-01  3.00746610e-01
  3.17477178e-01  2.54479111e-01  2.99849870e-01
  3.32198813e-01  2.92211331e-01  3.01303730e-01
  3.58031516e-01  1.86895436e-01  3.01728934e-01
  3.43278608e-01  1.72629986e-01  3.00525860e-01
  3.21445579e-01  2.74342809e-01  3.00298993e-01
  2.92953967e-01  3.14487396e-01  3.00594497e-01
  3.38263415e-01  2.36839496e-01  3.00595463e-01
  3.33633913e-01  2.09171588e-01  3.00049440e-01
  3.15673039e-01  4.16193846e-01  3.04796059e-01
  3.02790826e-01  2.16752023e-01  2.99483790e-01
  3.33060597e-01  2.84576815e-01  3.01168957e-01
  3.30014616e-01  1.58060248e-01  2.99948564e-01
  3.22957229e-01  2.67370993e-01  3.00236942e-01
  3.36077317e-01  2.94410991e-01  3.01656820e-01
  3.05947133e-01  6.94801694e-02  3.01508097e-01
  3.37854789e-01  2.82195233e-01  3.01468609e-01
  3.28700490e-01  4.05109434e-01  3.05495065e-01
  3.24903162e-01  1.85152835e-01  2.99661148e-01
  2.77001409e-01  0.00000000e+00  3.05356180e-01
  2.99531309e-01  2.76204617e-01  2.99937268e-01
  3.38984297e-01  1.03259336e-01  3.01085168e-01
  3.23651703e-01  2.26581892e-01  2.99747470e-01
  3.61657430e-01  2.13118069e-01  3.02346036e-01
  3.11884569e-01  1.92506224e-01  2.99449415e-01
  3.28375222e-01  2.90003375e-01  3.00994115e-01
  3.33335814e-01  2.26497539e-01  3.00171743e-01
  3.20837817e-01  3.45794835e-01  3.02194630e-01
  3.40966892e-01  2.52682900e-01  3.01052308e-01
  3.57383631e-01  2.27397923e-01  3.02100503e-01
  3.56609873e-01  2.90771180e-01  3.03641680e-01
  3.13660130e-01  3.26345798e-01  3.01198127e-01
  3.20210022e-01  2.32522086e-01  2.99690321e-01
  3.28533322e-01  2.68583108e-01  3.00532494e-01
  3.20607121e-01  2.68586133e-01  3.00162970e-01
  3.37158863e-01  1.49130288e-01  3.00315435e-01
  3.22563336e-01  2.40688924e-01  2.99843043e-01
  3.43995080e-01  1.64563791e-01  3.00595006e-01
  3.55699869e-01  5.23992562e-02  3.03520756e-01
  3.51423557e-01  2.34916971e-01  3.01631273e-01
  3.53629742e-01  2.94201972e-01  3.03398294e-01
  3.65679544e-01  2.33233449e-01  3.03162646e-01
  3.32449119e-01  1.71847232e-01  2.99960197e-01
  3.53234218e-01  1.71810050e-01  3.01261325e-01
  3.44219033e-01  4.73536895e-02  3.02926400e-01
  3.52487763e-01  1.72853298e-01  3.01198895e-01
  3.45708430e-01  2.35836663e-01  3.01139054e-01
  3.11974741e-01  2.85947091e-01  3.00203212e-01
  3.57901935e-01  1.54851643e-01  3.01708824e-01
  3.01026390e-01  3.65711524e-01  3.01951780e-01
  2.36615280e-01  5.57856102e-01  3.09532542e-01
  3.41803968e-01  1.84503965e-01  3.00427632e-01
  3.64804982e-01  2.36546178e-01  3.03123982e-01
  3.53757284e-01  2.64906121e-01  3.02519445e-01
  3.67349992e-01  1.76687813e-01  3.02665614e-01
  3.44748965e-01  2.76680915e-01  3.01921007e-01
  3.18327677e-01  1.74354187e-01  2.99567825e-01
  3.13797878e-01  3.14218211e-01  3.00879133e-01
  3.24324145e-01  2.75626967e-01  3.00452794e-01
  3.21393149e-01  1.43325485e-01  2.99885524e-01
  3.53103559e-01  2.31345363e-01  3.01732430e-01


==> results/MIXED-estimatedtuningparametersofclass1.dat <==
           alpha            beta            nmse
  4.53707484e-01  4.68003701e-01  3.30924687e-01
  4.80753029e-01  4.22736876e-01  3.30779635e-01
  4.98295275e-01  4.37982261e-01  3.31300562e-01
  4.57975308e-01  4.29742274e-01  3.30899253e-01
  4.51189519e-01  4.56328062e-01  3.30946028e-01
  4.50208528e-01  5.31071855e-01  3.32353652e-01
  4.93706344e-01  4.47067375e-01  3.31188634e-01
  4.91691315e-01  3.93642936e-01  3.31342757e-01
  5.15113816e-01  4.32241151e-01  3.32270039e-01
  5.00518500e-01  4.21399513e-01  3.31333949e-01
  4.90223433e-01  4.10896807e-01  3.31043714e-01
  4.40877947e-01  4.22814187e-01  3.31742584e-01
  4.91589893e-01  4.24654150e-01  3.30993979e-01
  5.24563630e-01  4.04769480e-01  3.32859570e-01
  5.03973754e-01  4.12383310e-01  3.31517360e-01
  4.80940403e-01  4.87327492e-01  3.31526360e-01
  4.86534671e-01  3.87569817e-01  3.31406078e-01
  5.05118357e-01  4.77273827e-01  3.32614182e-01
  5.12898980e-01  3.80567964e-01  3.32387289e-01
  5.32489500e-01  3.82762522e-01  3.33700404e-01
  5.16753446e-01  4.15595166e-01  3.32269128e-01
  5.37550628e-01  3.62807757e-01  3.34556123e-01
  5.41527257e-01  3.58341068e-01  3.35043960e-01
  4.64466838e-01  5.14635893e-01  3.31932829e-01
  5.17359203e-01  3.81605337e-01  3.32615587e-01
  4.87359763e-01  4.79029037e-01  3.31558832e-01
  5.15835609e-01  3.94081171e-01  3.32319892e-01
  4.22882503e-01  4.99815459e-01  3.32479441e-01
  5.13523320e-01  3.60453313e-01  3.32994702e-01
  4.91752346e-01  4.01107506e-01  3.31208393e-01
  5.05108378e-01  4.16480980e-01  3.31559540e-01
  5.02742022e-01  2.92193754e-01  3.36607513e-01
  4.74663876e-01  4.06622582e-01  3.30966465e-01
  4.82649008e-01  4.93937916e-01  3.31812355e-01
  4.61271299e-01  4.79146789e-01  3.30970703e-01
  5.15600939e-01  3.40654426e-01  3.33911193e-01
  4.92682665e-01  4.19962861e-01  3.31041940e-01
  4.80966813e-01  3.64161067e-01  3.32169293e-01
  4.62504605e-01  5.03105669e-01  3.31520080e-01
  5.38095038e-01  3.61584657e-01  3.34637980e-01
  4.79249584e-01  4.51737830e-01  3.30785620e-01
  4.95340067e-01  3.63474439e-01  3.32285736e-01
  4.48733766e-01  5.57487789e-01  3.33484906e-01
  4.72521964e-01  4.25327080e-01  3.30726896e-01
  4.86103962e-01  4.39254102e-01  3.30857862e-01
  4.72969486e-01  4.44065122e-01  3.30667487e-01
  4.76651457e-01  3.57528868e-01  3.32496032e-01
  5.01890266e-01  3.54807236e-01  3.32776211e-01
  5.13674625e-01  3.29716202e-01  3.34388199e-01
  4.80453582e-01  4.56745541e-01  3.30864626e-01
  5.27054385e-01  3.67614583e-01  3.33583898e-01
  5.14938984e-01  4.06474691e-01  3.32158071e-01
  4.97346024e-01  3.54130778e-01  3.32699128e-01
  4.93020157e-01  4.18971195e-01  3.31056822e-01
  5.24831482e-01  3.05374937e-01  3.36448079e-01
  4.84402182e-01  3.92224701e-01  3.31274430e-01
  4.91389455e-01  4.26017393e-01  3.30985752e-01
  5.17819986e-01  3.49082902e-01  3.33644963e-01
  5.33223144e-01  3.28906503e-01  3.35553088e-01
  5.09050940e-01  4.05591159e-01  3.31815639e-01
  4.96792827e-01  3.90490117e-01  3.31529875e-01
  5.38467011e-01  3.50795474e-01  3.35011906e-01
  4.72183458e-01  4.44499491e-01  3.30664960e-01
  5.00439902e-01  4.21934876e-01  3.31330233e-01
  4.74802471e-01  4.83505804e-01  3.31223342e-01
  4.86355070e-01  4.39962123e-01  3.30868009e-01
  4.00062933e-01  5.46418050e-01  3.34854062e-01
  5.04059931e-01  3.45336834e-01  3.33254932e-01
  4.98867412e-01  4.72410743e-01  3.32004805e-01
  4.78598076e-01  4.35685113e-01  3.30707441e-01
  5.07643475e-01  4.37683676e-01  3.31819065e-01
  4.40143974e-01  4.68582412e-01  3.31366835e-01
  5.14696871e-01  4.49690974e-01  3.32551109e-01
  4.47156611e-01  4.90660568e-01  3.31320458e-01
  5.09272030e-01  4.22921790e-01  3.31798576e-01
  5.14508620e-01  3.80423022e-01  3.32476630e-01
  5.33179999e-01  3.52176659e-01  3.34526664e-01
  4.88327761e-01  4.10429042e-01  3.31008363e-01
  4.84219617e-01  4.51673555e-01  3.30903220e-01
  4.97060787e-01  4.25023511e-01  3.31186804e-01
  4.81491248e-01  4.40703188e-01  3.30759367e-01
  5.42310123e-01  3.41082669e-01  3.35726169e-01
  5.01152386e-01  3.74702149e-01  3.32051846e-01
  5.01029528e-01  4.42669963e-01  3.31490879e-01
  5.11974159e-01  3.56600661e-01  3.33064343e-01
  4.93741982e-01  3.71931962e-01  3.31959254e-01
  4.42590494e-01  5.22415622e-01  3.32114303e-01
  5.06931967e-01  3.78810259e-01  3.32149084e-01
  5.27567397e-01  3.57957076e-01  3.33909892e-01
  4.84034159e-01  3.84642153e-01  3.31466795e-01
  4.59178376e-01  5.23996979e-01  3.32179469e-01
  5.08594973e-01  3.22797059e-01  3.34600925e-01
  4.79852775e-01  4.18824886e-01  3.30803706e-01
  5.21786720e-01  4.25360188e-01  3.32720000e-01
  4.98701303e-01  3.95011773e-01  3.31501028e-01
  4.90389463e-01  4.14438953e-01  3.31013939e-01
  5.28119692e-01  3.81532768e-01  3.33360841e-01
  5.26817861e-01  4.30737526e-01  3.33242154e-01
  4.61687334e-01  3.85712819e-01  3.31754819e-01
  4.81743258e-01  4.42380096e-01  3.30771100e-01
  4.17155988e-01  3.13603089e-01  3.39096642e-01
  4.91994302e-01  3.32732841e-01  3.33696854e-01
  5.32784252e-01  3.72654667e-01  3.33907706e-01
  5.34588701e-01  4.02110790e-01  3.33748930e-01
  5.01049717e-01  3.33059153e-01  3.33806080e-01
  5.09048990e-01  3.52250920e-01  3.33116436e-01
  4.49338479e-01  4.84576522e-01  3.31184810e-01
  5.24276699e-01  3.76140834e-01  3.33179927e-01
  4.96890979e-01  4.23515742e-01  3.31180208e-01
  4.93897451e-01  3.87726977e-01  3.31518561e-01
  4.74713406e-01  4.21127541e-01  3.30762182e-01
  5.19168513e-01  4.66751309e-01  3.33472368e-01
  4.94975639e-01  3.91952722e-01  3.31451580e-01
  5.30746560e-01  3.62564676e-01  3.34000419e-01
  4.94324680e-01  4.27234645e-01  3.31083490e-01
  4.63137516e-01  4.46829646e-01  3.30702334e-01
  4.81761109e-01  5.08619614e-01  3.32336736e-01
  4.47494699e-01  4.28149350e-01  3.31301314e-01
  5.12303033e-01  3.74042995e-01  3.32516271e-01
  5.07379272e-01  3.96453000e-01  3.31826859e-01
  4.89049525e-01  4.51272993e-01  3.31055415e-01
  5.11926417e-01  5.10816936e-01  3.34902883e-01
  4.56208145e-01  4.85922928e-01  3.31106658e-01
  4.65654833e-01  4.27853050e-01  3.30761842e-01
  4.54359014e-01  5.03527133e-01  3.31492147e-01
  4.55058987e-01  4.88351280e-01  3.31158876e-01
  5.11617331e-01  3.89935143e-01  3.32138709e-01
  5.34627156e-01  4.17974645e-01  3.33838773e-01
  4.83013449e-01  4.71556857e-01  3.31193101e-01
  5.03720002e-01  4.12202516e-01  3.31506269e-01
  4.61091124e-01  5.05871980e-01  3.31585409e-01
  5.27786145e-01  3.62652567e-01  3.33777225e-01
  4.98325042e-01  4.76982383e-01  3.32113506e-01
  5.09209395e-01  3.93871138e-01  3.31953177e-01
  5.12644017e-01  4.00485057e-01  3.32059317e-01
  5.09582841e-01  4.18900539e-01  3.31806625e-01
  5.23819696e-01  4.07593939e-01  3.32796141e-01
  5.55433932e-01  3.30085587e-01  3.37525020e-01
  4.76633561e-01  4.59386756e-01  3.30817531e-01
  5.06393318e-01  3.67171628e-01  3.32463417e-01
  4.83382608e-01  4.10802582e-01  3.30927458e-01
  5.23228362e-01  4.03972256e-01  3.32756265e-01
  4.76103883e-01  4.23350550e-01  3.30743477e-01
  5.13154011e-01  4.27440698e-01  3.32078866e-01
  4.75968067e-01  4.61100680e-01  3.30827140e-01
  4.87669145e-01  4.56943601e-01  3.31085407e-01
  5.10745578e-01  4.34685437e-01  3.31987220e-01
  4.99890501e-01  4.58907484e-01  3.31712692e-01
  4.75202964e-01  4.36674340e-01  3.30676443e-01
  4.98824150e-01  3.81267827e-01  3.31802025e-01
  4.17550524e-01  5.24545906e-01  3.33149065e-01
  5.09929076e-01  4.18729973e-01  3.31827144e-01
  5.01374125e-01  4.19138220e-01  3.31374938e-01
  4.74032478e-01  4.53440894e-01  3.30721521e-01
  4.61917546e-01  4.67868387e-01  3.30819469e-01
  5.12526525e-01  4.24875272e-01  3.32016948e-01
  4.85461930e-01  3.90160591e-01  3.31331940e-01
  4.66107123e-01  4.25551896e-01  3.30778525e-01
  4.73052962e-01  4.65733333e-01  3.30843378e-01
  4.89907196e-01  3.96026525e-01  3.31261409e-01
  4.65116378e-01  4.81144904e-01  3.31015561e-01
  4.64191348e-01  3.92133204e-01  3.31479916e-01
  4.72059361e-01  4.50396634e-01  3.30685604e-01
  4.80448673e-01  4.15920352e-01  3.30838217e-01
  4.87444564e-01  4.32125395e-01  3.30873408e-01
  5.04294650e-01  4.29082192e-01  3.31541577e-01
  4.90251214e-01  3.95063740e-01  3.31286599e-01
  4.97340309e-01  4.26077165e-01  3.31198968e-01
  5.28602747e-01  3.92402355e-01  3.33258410e-01
  4.67028988e-01  5.10881989e-01  3.31857866e-01
  5.13829422e-01  3.54862654e-01  3.33215482e-01
  4.46467754e-01  5.72992986e-01  3.34259969e-01
  4.96676168e-01  4.41188213e-01  3.31255117e-01
  5.49141090e-01  2.99243432e-01  3.38705047e-01
  4.64706291e-01  4.15468888e-01  3.30938007e-01
  4.67606763e-01  5.00016328e-01  3.31512173e-01
  4.60254895e-01  4.50026333e-01  3.30741423e-01
  4.27668776e-01  4.78270516e-01  3.32059151e-01
  5.35715878e-01  3.36045942e-01  3.35389883e-01
  4.63100521e-01  4.17659366e-01  3.30936166e-01
  4.97838291e-01  4.62470758e-01  3.31674138e-01
  4.81637002e-01  4.04258580e-01  3.31011402e-01
  5.46776923e-01  4.08506058e-01  3.35097756e-01
  4.88060201e-01  3.84242044e-01  3.31509292e-01
  5.14041670e-01  3.96694513e-01  3.32180553e-01
  5.00213790e-01  3.25985458e-01  3.34195049e-01
  4.84307760e-01  4.90743158e-01  3.31779944e-01
  5.44702338e-01  4.16758043e-01  3.34947072e-01
  5.12234256e-01  3.48904435e-01  3.33387053e-01
  4.73562380e-01  5.62394229e-01  3.34825849e-01
  4.69031356e-01  4.56297767e-01  3.30709049e-01
  4.88720170e-01  4.50300651e-01  3.31031312e-01
  4.65838130e-01  4.86145400e-01  3.31123576e-01
  4.20543427e-01  5.20591398e-01  3.32897505e-01
  4.82356530e-01  4.33920462e-01  3.30763094e-01
  4.85747350e-01  3.49743318e-01  3.32789670e-01
  4.82966773e-01  3.95019698e-01  3.31201532e-01
  4.91493296e-01  4.70779549e-01  3.31536192e-01
  4.52833750e-01  4.57213822e-01  3.30900983e-01
  4.76236703e-01  4.37790982e-01  3.30683146e-01
  4.99637809e-01  3.54221796e-01  3.32744084e-01
  4.97618314e-01  3.64552756e-01  3.32291804e-01
  4.97099087e-01  3.38037631e-01  3.33463828e-01
  4.59434811e-01  4.74158992e-01  3.30907017e-01
  4.74088931e-01  4.83137932e-01  3.31196541e-01
  4.59961210e-01  5.22550915e-01  3.32137768e-01
  4.57655486e-01  3.99060625e-01  3.31494821e-01
  5.36431208e-01  4.21545296e-01  3.34074145e-01
  5.29312633e-01  4.08047111e-01  3.33262769e-01
  4.91811195e-01  4.07000595e-01  3.31126317e-01
  4.96179152e-01  4.26553667e-01  3.31152867e-01
  5.11475552e-01  3.87896427e-01  3.32166332e-01
  4.76264075e-01  4.67787914e-01  3.30931385e-01
  5.08452191e-01  4.06025783e-01  3.31780521e-01
  5.33059810e-01  3.34145549e-01  3.35277474e-01
  5.45792812e-01  3.49536895e-01  3.35734000e-01
  5.15332484e-01  3.75040029e-01  3.32647956e-01
  5.11889652e-01  4.64695613e-01  3.32734761e-01
  4.93957282e-01  3.84390969e-01  3.31600953e-01
  4.62783084e-01  4.64552562e-01  3.30782887e-01
  4.67287858e-01  4.91522609e-01  3.31269738e-01
  4.90618800e-01  4.65216797e-01  3.31362197e-01
  5.03130616e-01  4.82638004e-01  3.32660906e-01
  4.86151684e-01  4.11949326e-01  3.30951730e-01
  4.52053995e-01  5.23297674e-01  3.32082092e-01
  4.73952418e-01  4.03993253e-01  3.31020756e-01
  4.87038095e-01  4.56795265e-01  3.31060292e-01
  4.90758415e-01  4.46443363e-01  3.31062021e-01
  5.32247341e-01  3.46351615e-01  3.34676158e-01
  4.83710908e-01  4.64211132e-01  3.31069843e-01
  5.51797067e-01  3.62605088e-01  3.35989180e-01
  4.85378392e-01  5.06886454e-01  3.32460439e-01
  4.83416059e-01  4.77039958e-01  3.31337517e-01
  4.80489977e-01  3.96883074e-01  3.31151259e-01
  4.92673585e-01  4.07837820e-01  3.31138194e-01
  4.77800405e-01  4.78886210e-01  3.31193400e-01
  4.67563548e-01  4.77994764e-01  3.30976910e-01
  5.12056958e-01  3.87312192e-01  3.32207313e-01
  4.83811746e-01  4.09865756e-01  3.30944694e-01
  5.02763371e-01  4.41128306e-01  3.31567661e-01
  4.94152572e-01  4.47869741e-01  3.31218414e-01
  5.17078544e-01  3.83517883e-01  3.32561286e-01
  4.79328186e-01  4.37682292e-01  3.30717286e-01
  4.57960534e-01  5.05448094e-01  3.31547701e-01
  5.18010366e-01  3.43098943e-01  3.33915293e-01
  4.84915345e-01  4.59972528e-01  3.31037180e-01
  5.23751466e-01  4.50104639e-01  3.33379689e-01
  4.86366054e-01  4.05437156e-01  3.31041252e-01
  5.18577084e-01  3.28950182e-01  3.34653094e-01
  4.88149268e-01  4.09042052e-01  3.31021519e-01
  4.91909539e-01  4.35018674e-01  3.31017297e-01
  4.82612501e-01  3.71183493e-01  3.31894962e-01
  4.85489475e-01  3.55136158e-01  3.32540359e-01
  4.76123391e-01  4.86032566e-01  3.31324918e-01
  4.89183700e-01  3.24328169e-01  3.34186247e-01
  5.18394161e-01  4.49880561e-01  3.32871742e-01
  4.40627309e-01  5.06306547e-01  3.31762467e-01
  4.53801984e-01  3.92178160e-01  3.31854265e-01
  5.03515946e-01  4.55967202e-01  3.31873047e-01
  4.71621772e-01  4.58778461e-01  3.30744645e-01
  5.55872667e-01  3.29469050e-01  3.37602179e-01
  4.58605886e-01  4.97524352e-01  3.31341644e-01
  5.26704610e-01  4.01098999e-01  3.33044955e-01
  5.18265314e-01  3.66340351e-01  3.33051527e-01
  5.23851014e-01  3.92797908e-01  3.32880488e-01
  4.84997185e-01  3.78279632e-01  3.31659512e-01
  4.86672145e-01  4.04962196e-01  3.31053000e-01
  4.41158570e-01  4.76612400e-01  3.31355642e-01
  4.88217715e-01  4.34243856e-01  3.30897943e-01
  5.63358410e-01  3.36886034e-01  3.38157072e-01
  4.71430962e-01  3.30082277e-01  3.34065186e-01
  5.20846311e-01  3.67220643e-01  3.33179085e-01
  4.93761158e-01  4.06244789e-01  3.31186480e-01
  4.77772417e-01  5.12934621e-01  3.32324413e-01
  4.73503715e-01  4.73531088e-01  3.30978271e-01
  5.11980269e-01  4.86705257e-01  3.33604365e-01
  4.90132496e-01  4.00061886e-01  3.31191726e-01
  5.23576068e-01  3.56867804e-01  3.33679653e-01
  4.65538041e-01  4.30474936e-01  3.30740428e-01
  5.28120365e-01  3.93854257e-01  3.33205889e-01
  4.68324744e-01  3.36918894e-01  3.33749435e-01
  5.08608441e-01  4.02242036e-01  3.31820582e-01
  4.98063516e-01  3.71552456e-01  3.32062793e-01
  4.90116011e-01  4.63916688e-01  3.31311724e-01
  4.70620984e-01  4.05618743e-01  3.31021350e-01
  5.27687267e-01  3.71498902e-01  3.33532034e-01
  4.95743365e-01  4.24471274e-01  3.31135564e-01
  4.85834890e-01  3.90705877e-01  3.31322096e-01
  5.17532766e-01  4.27992475e-01  3.32405412e-01
  5.03689823e-01  4.07098135e-01  3.31538802e-01
  5.40253742e-01  3.15633824e-01  3.36845432e-01
  5.04200117e-01  3.95508073e-01  3.31697788e-01
  5.11575972e-01  3.94223161e-01  3.32071592e-01
  4.47120879e-01  4.91387488e-01  3.31332660e-01
  4.83431387e-01  4.68614259e-01  3.31145205e-01
  4.93667708e-01  4.82613229e-01  3.32007362e-01
  5.07882385e-01  4.09594606e-01  3.31728129e-01
  5.33452969e-01  3.70003304e-01  3.34022827e-01
  4.86665697e-01  4.79382871e-01  3.31536840e-01
  5.24946890e-01  3.31995570e-01  3.34840397e-01
  4.80692081e-01  4.25462276e-01  3.30761947e-01
  5.42931684e-01  3.65036790e-01  3.35000725e-01
  5.33392567e-01  3.96999206e-01  3.33647189e-01
  4.42431916e-01  4.85856548e-01  3.31388364e-01
  4.44940014e-01  4.53657195e-01  3.31172804e-01
  4.64120403e-01  4.76119038e-01  3.30924098e-01
  5.05094457e-01  3.89867738e-01  3.31831069e-01
  5.18286749e-01  4.26509634e-01  3.32448772e-01
  4.34137639e-01  5.04273684e-01  3.31946693e-01
  4.88413438e-01  3.71377557e-01  3.31908737e-01
  4.80355024e-01  3.96659524e-01  3.31155931e-01
  4.97069724e-01  3.68341506e-01  3.32145826e-01
  4.95874607e-01  4.71231502e-01  3.31786387e-01
  5.21094520e-01  4.02237598e-01  3.32602396e-01
  4.52724446e-01  5.20601250e-01  3.31993047e-01
  4.84637058e-01  4.24684280e-01  3.30824687e-01
  4.70814430e-01  4.53031293e-01  3.30693980e-01
  5.08392190e-01  3.88504624e-01  3.32002672e-01
  4.80183496e-01  4.85784235e-01  3.31452358e-01
  4.58314868e-01  4.45757307e-01  3.30781367e-01
  4.98522350e-01  4.28243826e-01  3.31253664e-01
  5.02717941e-01  4.49295251e-01  3.31689347e-01
  4.70782704e-01  3.89382921e-01  3.31414031e-01
  5.07974195e-01  4.47037859e-01  3.31987770e-01
  5.10859413e-01  3.88283396e-01  3.32127657e-01
  5.34014835e-01  3.95360945e-01  3.33712621e-01
  4.66675959e-01  3.86859128e-01  3.31574328e-01
  5.28815660e-01  4.21040512e-01  3.33299055e-01
  4.20321880e-01  4.11867681e-01  3.33634044e-01
  4.65875740e-01  4.10275529e-01  3.31006622e-01
  5.52166237e-01  3.68245118e-01  3.35913162e-01
  4.94661443e-01  4.47147048e-01  3.31231805e-01
  5.12034160e-01  4.42098990e-01  3.32187951e-01
  5.23519809e-01  3.66508830e-01  3.33370159e-01
  4.73448796e-01  4.34157433e-01  3.30674899e-01
  4.87633349e-01  4.52717046e-01  3.31023470e-01
  5.36455494e-01  4.22136057e-01  3.34085364e-01
  5.13212792e-01  4.50936283e-01  3.32460261e-01
  4.35033185e-01  5.02122668e-01  3.31876531e-01
  4.90092469e-01  3.74501010e-01  3.31821619e-01
  5.28936598e-01  4.25985567e-01  3.33372063e-01
  5.32940904e-01  4.05872346e-01  3.33594097e-01
  5.03661435e-01  3.66656040e-01  3.32384401e-01
  5.28671220e-01  3.52881418e-01  3.34164703e-01
  4.84195101e-01  5.08017745e-01  3.32442368e-01
  5.32516654e-01  3.58597109e-01  3.34258618e-01
  4.99655031e-01  4.21536903e-01  3.31295781e-01
  5.04088923e-01  4.29184393e-01  3.31530988e-01
  4.75650264e-01  5.14601992e-01  3.32299759e-01
  4.81271503e-01  4.42483297e-01  3.30762353e-01
  4.66992392e-01  4.52871499e-01  3.30688456e-01
  4.88169180e-01  3.91508880e-01  3.31329811e-01
  4.96867743e-01  4.41732173e-01  3.31269602e-01
  5.09766270e-01  4.23538410e-01  3.31831453e-01
  5.52125984e-01  3.20606957e-01  3.37654986e-01
  5.04763091e-01  4.32505078e-01  3.31591430e-01
  4.90408907e-01  4.62963969e-01  3.31305091e-01
  5.36382616e-01  3.93235617e-01  3.33948368e-01
  5.03542295e-01  3.87987955e-01  3.31805288e-01
  5.16489866e-01  4.13925493e-01  3.32248112e-01
  4.95419930e-01  4.50055799e-01  3.31307386e-01
  4.88966351e-01  3.86276409e-01  3.31466847e-01
  4.88992222e-01  4.70493188e-01  3.31409368e-01
  4.90120205e-01  3.44028460e-01  3.33080587e-01
  4.68323050e-01  4.90974629e-01  3.31272745e-01
  5.12476937e-01  3.31178837e-01  3.34259410e-01
  5.03889114e-01  4.32075757e-01  3.31539244e-01
  4.84555918e-01  4.10489440e-01  3.30945772e-01
  4.96619180e-01  4.02211628e-01  3.31322780e-01
  5.27793036e-01  3.85705877e-01  3.33270717e-01
  4.88346281e-01  5.06122426e-01  3.32605935e-01
  4.90282079e-01  4.21015977e-01  3.30968384e-01
  5.02884931e-01  4.29414970e-01  3.31468269e-01
  5.06176057e-01  3.79994788e-01  3.32088622e-01
  5.15652789e-01  3.98963510e-01  3.32255554e-01
  4.75348346e-01  4.12012462e-01  3.30874880e-01
  5.07886976e-01  3.84102022e-01  3.32067290e-01
  4.98794004e-01  4.47403614e-01  3.31436929e-01
  4.59415169e-01  4.79408431e-01  3.30980502e-01
  4.56792019e-01  4.86427640e-01  3.31111393e-01
  5.17213897e-01  3.46995365e-01  3.33702161e-01
  4.91072080e-01  4.27120209e-01  3.30975060e-01
  5.32664510e-01  3.80024450e-01  3.33757783e-01
  4.59868242e-01  5.06703522e-01  3.31597774e-01
  5.55853050e-01  3.38218852e-01  3.37216900e-01
  4.84740044e-01  3.68103323e-01  3.32008108e-01
  4.87638074e-01  3.84183535e-01  3.31506311e-01
  5.23250898e-01  4.00206494e-01  3.32774842e-01
  5.03513900e-01  4.22757466e-01  3.31477546e-01
  5.29058531e-01  3.98832924e-01  3.33252667e-01
  4.96262851e-01  4.35619810e-01  3.31190398e-01
  4.96117735e-01  4.37393640e-01  3.31196625e-01
  5.13178522e-01  4.07636688e-01  3.32041899e-01
  4.50135950e-01  5.02547545e-01  3.31498053e-01
  4.96474531e-01  4.48273205e-01  3.31332130e-01
  4.76820699e-01  5.12580256e-01  3.32265832e-01
  5.01168456e-01  3.94291937e-01  3.31598504e-01
  5.18261193e-01  4.02294454e-01  3.32401116e-01
  5.20452653e-01  3.47979106e-01  3.33833621e-01
  4.92638931e-01  4.56297261e-01  3.31279092e-01


==> results/MIXED-estimatedtuningparametersofclass2.dat <==
           alpha            beta            nmse
  4.67858325e-01  4.04396628e-01  3.46352685e-01
  4.81221473e-01  4.44909418e-01  3.49030705e-01
  5.07316388e-01  3.00384651e-01  3.48381670e-01
  4.70447040e-01  4.38151410e-01  3.47783668e-01
  4.52132594e-01  3.59410148e-01  3.45535513e-01
  4.52028347e-01  1.84189540e-01  3.55014040e-01
  5.06110943e-01  3.39200952e-01  3.47855092e-01
  4.83868851e-01  3.82645400e-01  3.46710457e-01
  4.60536361e-01  3.67162009e-01  3.45584234e-01
  4.68241123e-01  4.48197033e-01  3.48142930e-01
  5.25204515e-01  2.84859292e-01  3.50380871e-01
  4.20292165e-01  3.90558463e-01  3.46227758e-01
  4.62959059e-01  3.86804448e-01  3.45802525e-01
  4.62473471e-01  3.95394001e-01  3.45933385e-01
  5.00979832e-01  3.42502047e-01  3.47441126e-01
  4.96021549e-01  4.03437426e-01  3.48350649e-01
  4.87876493e-01  3.63153536e-01  3.46651371e-01
  4.78649486e-01  4.15146730e-01  3.47346585e-01
  4.80814077e-01  2.96202422e-01  3.47126081e-01
  4.89212593e-01  3.05244027e-01  3.47166288e-01
  5.00034564e-01  3.46544210e-01  3.47382016e-01
  4.87262934e-01  3.01117252e-01  3.47196444e-01
  4.89565086e-01  2.98375005e-01  3.47377341e-01
  4.81299286e-01  3.59667440e-01  3.46247259e-01
  4.80830141e-01  4.64215677e-01  3.50255523e-01
  4.71201181e-01  3.45398645e-01  3.45863311e-01
  5.22844052e-01  4.23684187e-01  3.52948087e-01
  4.03159005e-01  5.85769866e-01  3.54369641e-01
  5.21601731e-01  2.85107092e-01  3.50020699e-01
  4.62573239e-01  4.44715199e-01  3.47600362e-01
  4.94650114e-01  3.67620861e-01  3.47191422e-01
  5.04602142e-01  3.64682038e-01  3.47993804e-01
  4.39449326e-01  5.00291488e-01  3.49538469e-01
  4.30172692e-01  3.62938138e-01  3.45958309e-01
  4.80692359e-01  3.01550305e-01  3.46948649e-01
  4.93887214e-01  3.42395378e-01  3.46929513e-01
  5.05900356e-01  4.26452447e-01  3.50671271e-01
  4.95470276e-01  3.72668101e-01  3.47350667e-01
  5.09439346e-01  4.04038078e-01  3.49862721e-01
  5.48103749e-01  2.51362976e-01  3.54400261e-01
  4.43219339e-01  5.07901272e-01  3.50253150e-01
  4.70201898e-01  3.74089572e-01  3.45881590e-01
  4.77405936e-01  2.78469027e-01  3.47754384e-01
  5.01729674e-01  3.49047744e-01  3.47533334e-01
  4.18686837e-01  5.07054186e-01  3.49368769e-01
  4.91072618e-01  3.83773368e-01  3.47255335e-01
  4.70533305e-01  3.65033839e-01  3.45825057e-01
  5.36986772e-01  3.83505460e-01  3.52779410e-01
  5.28039797e-01  3.02562154e-01  3.50261435e-01
  4.36147526e-01  3.98826283e-01  3.45762827e-01
  5.29155788e-01  3.99411229e-01  3.52381540e-01
  4.49081991e-01  4.14544009e-01  3.46027001e-01
  4.60740853e-01  3.69367103e-01  3.45593950e-01
  4.86157240e-01  2.65714970e-01  3.48606231e-01
  5.25616025e-01  3.05655231e-01  3.49947895e-01
  5.16301836e-01  2.79852239e-01  3.49724219e-01
  4.50146584e-01  4.99420921e-01  3.50094303e-01
  4.72477495e-01  3.37257460e-01  3.45970526e-01
  5.01749874e-01  3.49956564e-01  3.47541897e-01
  5.02694694e-01  4.04275107e-01  3.49084129e-01
  5.12160768e-01  3.56291010e-01  3.48590785e-01
  5.41269898e-01  3.10987620e-01  3.51800515e-01
  4.56929067e-01  3.84576083e-01  3.45636541e-01
  4.71955630e-01  3.22852821e-01  3.46183663e-01
  4.74596351e-01  3.74053997e-01  3.46059028e-01
  4.96413609e-01  2.08900045e-01  3.52979331e-01
  4.45829176e-01  1.78888216e-02  3.79704525e-01
  4.78763978e-01  3.65249821e-01  3.46162108e-01
  4.73718477e-01  2.27330815e-01  3.50876995e-01
  4.32288107e-01  4.34700418e-01  3.46446732e-01
  4.42685935e-01  4.78296391e-01  3.48367932e-01
  4.84009713e-01  4.39623617e-01  3.48986151e-01
  4.84420877e-01  3.47359818e-01  3.46373273e-01
  4.45171989e-01  4.08410989e-01  3.45854390e-01
  5.20371320e-01  3.81792487e-01  3.50266040e-01
  5.36996997e-01  3.90078015e-01  3.53124737e-01
  5.43133872e-01  3.83510030e-01  3.53811676e-01
  4.80012662e-01  3.68285463e-01  3.46253522e-01
  4.49469667e-01  3.88737229e-01  3.45597352e-01
  4.87072524e-01  4.33146358e-01  3.48916501e-01
  5.03189125e-01  3.47906844e-01  3.47646788e-01
  5.07402033e-01  3.64731592e-01  3.48265555e-01
  4.74356922e-01  3.87590299e-01  3.46265958e-01
  4.47807070e-01  3.20456051e-01  3.46241627e-01
  5.08388571e-01  3.60467435e-01  3.48280921e-01
  4.92309331e-01  3.20063520e-01  3.47012144e-01
  4.84136760e-01  4.46083945e-01  3.49386375e-01
  4.65386932e-01  3.46353001e-01  3.45727112e-01
  4.96501667e-01  3.00421079e-01  3.47668631e-01
  4.41921785e-01  3.85549053e-01  3.45593061e-01
  4.71465547e-01  3.90240749e-01  3.46180985e-01
  4.68978554e-01  2.86371071e-01  3.47291649e-01
  5.11224030e-01  3.38772193e-01  3.48316169e-01
  4.74906999e-01  3.67989308e-01  3.46010405e-01
  5.62463549e-01  2.75443710e-01  3.55524345e-01
  4.71724954e-01  3.61345883e-01  3.45850495e-01
  5.03018531e-01  3.28139848e-01  3.47627946e-01
  4.66928422e-01  4.13890096e-01  3.46591323e-01
  4.21417971e-01  4.51988380e-01  3.47057172e-01
  4.68276656e-01  4.10291593e-01  3.46544215e-01
  4.76466142e-01  3.58096878e-01  3.46018892e-01
  4.58124587e-01  3.67961733e-01  3.45551309e-01
  4.96044835e-01  3.69018716e-01  3.47326472e-01
  4.81060918e-01  3.97555968e-01  3.46906845e-01
  4.88894006e-01  3.34816514e-01  3.46657641e-01
  4.89453575e-01  3.33437382e-01  3.46698490e-01
  4.70613777e-01  4.14428449e-01  3.46804133e-01
  5.35735595e-01  3.48680783e-01  3.51343809e-01
  4.68941407e-01  3.93553832e-01  3.46137919e-01
  4.73370924e-01  3.73792152e-01  3.46002950e-01
  4.65514365e-01  4.16144181e-01  3.46596415e-01
  5.26644690e-01  3.37998046e-01  3.49978448e-01
  4.63177765e-01  3.88596990e-01  3.45836091e-01
  4.92708250e-01  3.01438546e-01  3.47437146e-01
  5.18516238e-01  3.52967694e-01  3.49225392e-01
  4.56965330e-01  4.66203301e-01  3.48399920e-01
  4.72959504e-01  3.37939588e-01  3.45976151e-01
  4.82416046e-01  4.25108747e-01  3.48075233e-01
  4.96693988e-01  3.61473741e-01  3.47257960e-01
  4.97899194e-01  3.58140309e-01  3.47310816e-01
  4.76507089e-01  2.94587547e-01  3.47074018e-01
  4.53007765e-01  5.20784468e-01  3.51986823e-01
  4.34496511e-01  4.39686759e-01  3.46580735e-01
  4.92239230e-01  3.80256107e-01  3.47259990e-01
  4.43200053e-01  3.94999909e-01  3.45657301e-01
  4.33990455e-01  3.10637112e-01  3.47031874e-01
  4.67316809e-01  3.84048690e-01  3.45902436e-01
  4.85953834e-01  3.33664699e-01  3.46515094e-01
  4.73013000e-01  4.51215041e-01  3.48677462e-01
  4.77906335e-01  3.30120078e-01  3.46223306e-01
  4.60214622e-01  4.60051017e-01  3.48252937e-01
  4.70398701e-01  3.68688904e-01  3.45842183e-01
  4.49453082e-01  4.94513791e-01  3.49707588e-01
  4.63574741e-01  4.30962988e-01  3.47045328e-01
  4.48922467e-01  4.28538508e-01  3.46410095e-01
  4.89979177e-01  3.51340065e-01  3.46695629e-01
  5.12763871e-01  3.36322818e-01  3.48455218e-01
  5.31661062e-01  3.64200097e-01  3.51182067e-01
  4.87469255e-01  3.60895240e-01  3.46603121e-01
  4.92921925e-01  3.72203786e-01  3.47140020e-01
  4.67563709e-01  4.44967684e-01  3.47926813e-01
  4.67737897e-01  3.79739661e-01  3.45858221e-01
  4.67212679e-01  4.40221926e-01  3.47667871e-01
  5.14891636e-01  4.14084584e-01  3.51125543e-01
  4.77127682e-01  4.13719779e-01  3.47184884e-01
  4.73749303e-01  4.71858245e-01  3.50081222e-01
  4.69967075e-01  4.00687696e-01  3.46353440e-01
  5.00786853e-01  2.96478265e-01  3.48035894e-01
  5.17183389e-01  3.55728064e-01  3.49124234e-01
  5.25017788e-01  3.69031936e-01  3.50422715e-01
  4.83140887e-01  4.14321019e-01  3.47654355e-01
  4.91151245e-01  4.19005196e-01  3.48576733e-01
  4.98163344e-01  4.25809108e-01  3.49684203e-01
  4.82466372e-01  3.95050873e-01  3.46929098e-01
  4.44969115e-01  5.51401401e-01  3.54006955e-01
  5.12558181e-01  3.62424319e-01  3.48749768e-01
  5.21830842e-01  2.96602198e-01  3.49729954e-01
  4.71247377e-01  4.46311106e-01  3.48262114e-01
  4.58442630e-01  3.96155488e-01  3.45833372e-01
  4.54580374e-01  4.75198313e-01  3.48784610e-01
  4.68274715e-01  4.47441757e-01  3.48105051e-01
  5.02421897e-01  3.72372260e-01  3.47953554e-01
  4.39180590e-01  3.21509893e-01  3.46456103e-01
  4.63760927e-01  4.46378883e-01  3.47752566e-01
  4.35915084e-01  5.27983105e-01  3.51298886e-01
  5.42333956e-01  3.43641953e-01  3.52204273e-01
  4.97938316e-01  4.65460742e-01  3.52465439e-01
  4.58302118e-01  4.43630825e-01  3.47321296e-01
  4.62261507e-01  4.41268375e-01  3.47420733e-01
  4.10919545e-01  4.53477992e-01  3.47391996e-01
  5.05357742e-01  3.66258796e-01  3.48097282e-01
  4.42004703e-01  4.41147869e-01  3.46691580e-01
  4.54127488e-01  2.90919990e-01  3.47169964e-01
  5.27406675e-01  3.59903487e-01  3.50471584e-01
  4.75500468e-01  3.79516135e-01  3.46176959e-01
  4.76186959e-01  4.06057208e-01  3.46854731e-01
  4.79749384e-01  4.26704000e-01  3.47930754e-01
  4.64108809e-01  3.57622905e-01  3.45646528e-01
  5.41494705e-01  3.52325904e-01  3.52286305e-01
  4.54835468e-01  4.06160305e-01  3.45946974e-01
  4.73719669e-01  3.53377724e-01  3.45910191e-01
  4.58400376e-01  3.98342821e-01  3.45872847e-01
  4.96012250e-01  3.76205923e-01  3.47472649e-01
  5.04439223e-01  4.15368439e-01  3.49839549e-01
  4.87164505e-01  3.21130048e-01  3.46732195e-01
  5.06391832e-01  3.44012328e-01  3.47898679e-01
  4.57174309e-01  4.34505055e-01  3.46886357e-01
  5.10674345e-01  3.73562401e-01  3.48822764e-01
  5.03458860e-01  3.84225732e-01  3.48385261e-01
  5.05542613e-01  4.30176548e-01  3.50862741e-01
  4.91842228e-01  3.79795607e-01  3.47217800e-01
  4.70902124e-01  4.16528137e-01  3.46894866e-01
  4.66220475e-01  4.96639083e-01  3.51229991e-01
  3.97422431e-01  3.69988113e-01  3.48075696e-01
  5.13554145e-01  3.02994170e-01  3.48825810e-01
  5.21896155e-01  3.24590214e-01  3.49384667e-01
  4.75493585e-01  3.58944263e-01  3.45982105e-01
  4.86535253e-01  3.30149625e-01  3.46578263e-01
  4.99991876e-01  4.54437934e-01  3.51856447e-01
  4.69621736e-01  4.12005439e-01  3.46668153e-01
  5.03809332e-01  3.36433540e-01  3.47660599e-01
  5.01662226e-01  3.62257725e-01  3.47683160e-01
  5.06627355e-01  2.75906018e-01  3.49142102e-01
  4.69037202e-01  3.43824711e-01  3.45821192e-01
  4.97024121e-01  4.04313630e-01  3.48486803e-01
  4.65606136e-01  4.39779607e-01  3.47546180e-01
  4.77676978e-01  4.50246790e-01  3.49023399e-01
  4.61776829e-01  4.25745119e-01  3.46755874e-01
  4.55280840e-01  3.48059176e-01  3.45623635e-01
  4.83346719e-01  4.40341773e-01  3.48964123e-01
  5.02084266e-01  3.57730692e-01  3.47652865e-01
  4.97790489e-01  3.62998079e-01  3.47367422e-01
  4.46637020e-01  4.79204273e-01  3.48590141e-01
  4.75415210e-01  3.82641612e-01  3.46225037e-01
  4.67404097e-01  4.83515808e-01  3.50326897e-01
  5.18254284e-01  3.58718016e-01  3.49306263e-01
  5.04046418e-01  3.46066877e-01  3.47707272e-01
  4.60581963e-01  4.41908822e-01  3.47359351e-01
  4.84716018e-01  4.09078627e-01  3.47570153e-01
  4.89989565e-01  2.46102749e-01  3.49881711e-01
  4.44995613e-01  4.23827837e-01  3.46203009e-01
  4.72820981e-01  3.30775227e-01  3.46064439e-01
  4.59098169e-01  5.03494564e-01  3.51107702e-01
  5.14016121e-01  3.17532951e-01  3.48642049e-01
  4.36855769e-01  5.31461312e-01  3.51625665e-01
  5.19565498e-01  3.37553847e-01  3.49159542e-01
  4.61279655e-01  4.62403133e-01  3.48454545e-01
  4.84329807e-01  4.08506017e-01  3.47517363e-01
  5.32171455e-01  4.10440292e-01  3.53563988e-01
  4.72425679e-01  2.60667278e-01  3.48608426e-01
  5.08459897e-01  3.15661616e-01  3.48182281e-01
  4.79354672e-01  3.90075316e-01  3.46597001e-01
  5.05855832e-01  3.01531130e-01  3.48245915e-01
  4.92417785e-01  3.79712694e-01  3.47261171e-01
  5.39108974e-01  2.78788065e-01  3.52122291e-01
  4.78398909e-01  3.76979690e-01  3.46283719e-01
  4.63440347e-01  3.46691222e-01  3.45693899e-01
  5.39042657e-01  3.48588463e-01  3.51821265e-01
  4.69693228e-01  3.10759700e-01  3.46435277e-01
  4.81591185e-01  2.89791256e-01  3.47380022e-01
  4.45739094e-01  2.89652196e-01  3.47428520e-01
  4.67418475e-01  4.12905784e-01  3.46583840e-01
  4.97877473e-01  3.93093000e-01  3.48133894e-01
  4.33786469e-01  5.21735179e-01  3.50722242e-01
  5.44336976e-01  3.27948697e-01  3.52267064e-01
  4.24313008e-01  4.14864248e-01  3.46210213e-01
  4.85924110e-01  4.36766366e-01  3.49007979e-01
  4.45368208e-01  4.93050245e-01  3.49370902e-01
  5.36106563e-01  2.66175639e-01  3.52234245e-01
  4.83575688e-01  3.61818108e-01  3.46382824e-01
  5.10222324e-01  2.16616515e-01  3.53064007e-01
  4.92802587e-01  4.00651272e-01  3.47937057e-01
  5.21990056e-01  3.83372178e-01  3.50544981e-01
  4.54092086e-01  2.44425629e-01  3.49779428e-01
  4.79342306e-01  3.84518547e-01  3.46471949e-01
  4.76984567e-01  2.81683305e-01  3.47601477e-01
  4.53440255e-01  4.26966671e-01  3.46480074e-01
  4.61579068e-01  2.94066803e-01  3.46962076e-01
  4.92016113e-01  4.14937997e-01  3.48466524e-01
  4.98174558e-01  2.26847525e-01  3.51574547e-01
  5.05996868e-01  3.45658494e-01  3.47873938e-01
  4.87266861e-01  3.30273265e-01  3.46613016e-01
  5.67865995e-01  2.69340119e-01  3.56592936e-01
  5.18359551e-01  3.08589448e-01  3.49163758e-01
  5.14783573e-01  2.80748616e-01  3.49564667e-01
  4.69084866e-01  4.12258710e-01  3.46648016e-01
  4.96322320e-01  4.14241615e-01  3.48867437e-01
  4.56048977e-01  5.13250029e-01  3.51627421e-01
  4.97102286e-01  3.90785234e-01  3.47981189e-01
  5.03080214e-01  4.22184569e-01  3.50057555e-01
  4.96628275e-01  3.93261327e-01  3.48021353e-01
  5.30131885e-01  3.04467103e-01  3.50467975e-01
  4.62619992e-01  4.05587922e-01  3.46166148e-01
  4.66235136e-01  3.57947212e-01  3.45690665e-01
  4.82766421e-01  2.81930199e-01  3.47731564e-01
  4.51165838e-01  4.89950763e-01  3.49509715e-01
  4.59580347e-01  4.71065152e-01  3.48855782e-01
  4.66544296e-01  3.92205571e-01  3.46013678e-01
  4.79452674e-01  4.51452693e-01  3.49262569e-01
  5.17626150e-01  3.12158874e-01  3.49043147e-01
  4.87611103e-01  4.05334825e-01  3.47662859e-01
  4.88590526e-01  3.15934124e-01  3.46893087e-01
  4.65474546e-01  3.82357131e-01  3.45817014e-01
  4.70002977e-01  3.78119093e-01  3.45919897e-01
  4.56766702e-01  3.94496390e-01  3.45766738e-01
  5.31148277e-01  3.59785052e-01  3.50977054e-01
  4.68085363e-01  4.66701529e-01  3.49222486e-01
  5.39504001e-01  2.38416923e-01  3.54090628e-01
  4.80690933e-01  3.71359423e-01  3.46326006e-01
  5.04314845e-01  4.25926349e-01  3.50434906e-01
  5.19567197e-01  3.06325489e-01  3.49316648e-01
  4.98635300e-01  3.26512167e-01  3.47323178e-01
  4.80576540e-01  3.99138073e-01  3.46921796e-01
  4.76201573e-01  4.09724341e-01  3.46978803e-01
  4.60082387e-01  4.72205578e-01  3.48961193e-01
  4.51024613e-01  4.09855673e-01  3.45951782e-01
  5.02018898e-01  3.03123234e-01  3.47939713e-01
  4.83129124e-01  3.11824958e-01  3.46750326e-01
  5.03406746e-01  3.50721195e-01  3.47688129e-01
  4.91909633e-01  4.03382410e-01  3.47961124e-01
  4.79158485e-01  3.49516168e-01  3.46124373e-01
  4.91860185e-01  3.50505516e-01  3.46812496e-01
  4.56000561e-01  4.49377752e-01  3.47473701e-01
  4.53545489e-01  4.23718260e-01  3.46379266e-01
  4.68243049e-01  4.48263259e-01  3.48146613e-01
  4.46089630e-01  2.80252385e-01  3.47866966e-01
  5.11801642e-01  4.05459102e-01  3.50231840e-01
  4.88560125e-01  3.37253719e-01  3.46623901e-01
  4.70995547e-01  3.89487060e-01  3.46144472e-01
  5.02908850e-01  3.20923369e-01  3.47685128e-01
  4.70639663e-01  4.48824412e-01  3.48353657e-01
  4.48336503e-01  4.89329935e-01  3.49297258e-01
  4.82108671e-01  4.16463563e-01  3.47661622e-01
  4.91583464e-01  3.52841752e-01  3.46805929e-01
  4.64461491e-01  4.47013682e-01  3.47827937e-01
  4.74981637e-01  3.78213167e-01  3.46132321e-01
  5.32472065e-01  3.47438610e-01  3.50864714e-01
  4.89533839e-01  4.39046484e-01  3.49512829e-01
  4.12921268e-01  5.28362216e-01  3.50537489e-01
  4.60215332e-01  5.28523558e-01  3.53405760e-01
  4.61878748e-01  4.41793443e-01  3.47423743e-01
  4.95984773e-01  2.95437978e-01  3.47785182e-01
  5.41878115e-01  3.12306194e-01  3.51877338e-01
  4.85878890e-01  3.79770703e-01  3.46782910e-01
  5.12072703e-01  3.75538423e-01  3.49036215e-01
  4.75682381e-01  4.18228559e-01  3.47260734e-01
  4.88182742e-01  3.89874611e-01  3.47195926e-01
  4.58668430e-01  4.15010575e-01  3.46280540e-01
  4.49437264e-01  4.60411681e-01  3.47710240e-01
  4.77098505e-01  3.62718134e-01  3.46066898e-01
  5.00959470e-01  2.87721934e-01  3.48325823e-01
  4.39789189e-01  3.36743953e-01  3.46044958e-01
  5.21002869e-01  3.54573783e-01  3.49543910e-01
  4.61212666e-01  3.87731006e-01  3.45767923e-01
  4.55154733e-01  4.61039999e-01  3.48013406e-01
  4.80901820e-01  3.76281581e-01  3.46409550e-01
  5.20193905e-01  3.29778352e-01  3.49198618e-01
  5.00600330e-01  3.49745235e-01  3.47446430e-01
  4.32516439e-01  4.48129112e-01  3.46844232e-01
  4.83390085e-01  3.58977117e-01  3.46352064e-01
  5.55573262e-01  2.73213629e-01  3.54527931e-01
  5.39113510e-01  3.58531763e-01  3.52103105e-01
  4.94231429e-01  3.66774248e-01  3.47145264e-01
  4.93927302e-01  3.75550861e-01  3.47286879e-01
  4.50499724e-01  4.98709007e-01  3.50067871e-01
  4.96954606e-01  3.39315443e-01  3.47140344e-01
  5.32145874e-01  3.55407785e-01  3.50998392e-01
  4.70095152e-01  3.48447841e-01  3.45815480e-01
  5.05598764e-01  4.23624182e-01  3.50457769e-01
  4.48599433e-01  3.63445979e-01  3.45530089e-01
  5.09948618e-01  3.35276028e-01  3.48188937e-01
  5.32195010e-01  3.51081476e-01  3.50902495e-01
  4.91614811e-01  2.72985058e-01  3.48447214e-01
  4.89884627e-01  3.88763468e-01  3.47296760e-01
  5.02829340e-01  4.30392247e-01  3.50525836e-01
  4.77934860e-01  4.49623726e-01  3.49009115e-01
  4.66917668e-01  4.41229162e-01  3.47697614e-01
  4.74296553e-01  4.76355097e-01  3.50463374e-01
  5.16416465e-01  2.44810014e-01  3.51462734e-01
  4.75745358e-01  4.04949976e-01  3.46792011e-01
  4.66750746e-01  3.52434510e-01  3.45716361e-01
  4.24439879e-01  5.07947100e-01  3.49501417e-01
  5.09634579e-01  3.40119109e-01  3.48172777e-01
  4.62638038e-01  4.15829046e-01  3.46456932e-01
  4.76077280e-01  4.39442250e-01  3.48272557e-01
  4.39736755e-01  5.08372924e-01  3.50090068e-01
  4.63948917e-01  4.23128776e-01  3.46762927e-01
  4.33577934e-01  4.65536231e-01  3.47510689e-01
  4.86917576e-01  3.68525985e-01  3.46656676e-01
  4.66518147e-01  3.41918382e-01  3.45788112e-01
  4.78134613e-01  3.54715465e-01  3.46081294e-01
  4.52786734e-01  4.11026281e-01  3.46012693e-01
  5.07578752e-01  4.42761396e-01  3.52027129e-01
  4.61024819e-01  4.74378717e-01  3.49166551e-01
  4.51514231e-01  3.73750857e-01  3.45513747e-01
  4.55997553e-01  3.58229398e-01  3.45547652e-01
  4.87836186e-01  3.37036919e-01  3.46586083e-01
  4.48886679e-01  4.76257417e-01  3.48530409e-01
  4.71363294e-01  2.74901097e-01  3.47838301e-01
  4.82349650e-01  3.43221692e-01  3.46282571e-01
  4.96393350e-01  3.17341932e-01  3.47293885e-01
  4.54007164e-01  4.67908326e-01  3.48325891e-01
  4.90344192e-01  3.52894105e-01  3.46725870e-01
  4.59294487e-01  4.83202156e-01  3.49622366e-01
  5.53834745e-01  1.95686911e-01  3.59279807e-01
  5.21401972e-01  3.56523995e-01  3.49631349e-01
  5.05487791e-01  3.71523489e-01  3.48228804e-01
  5.64419022e-01  2.18229348e-01  3.58829571e-01
  4.81479689e-01  3.86616040e-01  3.46646291e-01
  4.82155079e-01  3.48020629e-01  3.46261084e-01
  4.73044312e-01  4.25207987e-01  3.47369491e-01
  4.70877336e-01  3.70073985e-01  3.45869513e-01
  4.40091939e-01  3.85294061e-01  3.45613524e-01
  4.86547693e-01  3.98761811e-01  3.47343040e-01
  4.28768119e-01  3.98631889e-01  3.45924243e-01
  4.92377587e-01  3.40895553e-01  3.46834118e-01
  4.57854792e-01  3.81019322e-01  3.45617262e-01
  4.76705988e-01  3.62621586e-01  3.46049127e-01
  4.95766036e-01  4.07832776e-01  3.48513093e-01
  4.75937352e-01  3.75973510e-01  3.46145573e-01


==> results/MIXED-estimatedtuningparametersofclass3.dat <==
           alpha            beta            nmse
  6.73392235e-01  3.51776238e-01  3.29359016e-01
  7.20607787e-01  4.25093466e-01  3.29135397e-01
  5.70402259e-01  3.88221173e-01  3.37492098e-01
  6.25659450e-01  4.47686927e-01  3.28835118e-01
  7.43630767e-01  4.77794791e-01  3.35022230e-01
  5.75110504e-01  6.03159543e-01  3.35840836e-01
  5.66245134e-01  4.46726588e-01  3.35107091e-01
  5.45371867e-01  3.88517854e-01  3.42100855e-01
  4.51211538e-01  3.80055815e-01  3.68380897e-01
  6.02372931e-01  3.57158059e-01  3.34950569e-01
  5.86849045e-01  4.26052710e-01  3.33010645e-01
  6.34744025e-01  4.60658979e-01  3.28395349e-01
  6.10108893e-01  2.97883215e-01  3.39502699e-01
  5.77101587e-01  3.69886757e-01  3.37707910e-01
  6.28021234e-01  4.23527291e-01  3.29031931e-01
  5.46427144e-01  3.58301990e-01  3.44397853e-01
  6.51456407e-01  3.99824737e-01  3.28285391e-01
  6.70921319e-01  4.29717467e-01  3.27487350e-01
  5.96090199e-01  4.51093335e-01  3.31191718e-01
  7.17139101e-01  4.84655546e-01  3.32286586e-01
  5.61584080e-01  4.54144895e-01  3.35557344e-01
  5.08193522e-01  4.26105346e-01  3.47755236e-01
  5.89718247e-01  4.38792662e-01  3.32209165e-01
  6.54196326e-01  4.15207873e-01  3.27849155e-01
  7.22473417e-01  4.49364953e-01  3.30352938e-01
  6.89984384e-01  3.98976862e-01  3.27616501e-01
  5.92018842e-01  3.89869735e-01  3.34116177e-01
  5.96032980e-01  2.46401409e-01  3.48314909e-01
  5.73418139e-01  4.32532144e-01  3.34593752e-01
  6.74757395e-01  4.14932507e-01  3.27467254e-01
  5.78194188e-01  4.09232371e-01  3.34989918e-01
  5.18606870e-01  3.70442167e-01  3.49614782e-01
  6.77897078e-01  3.60106765e-01  3.28797692e-01
  6.07260929e-01  3.63779485e-01  3.33840311e-01
  5.74662186e-01  3.76221962e-01  3.37633382e-01
  5.20545210e-01  3.91151069e-01  3.47364650e-01
  6.07548550e-01  3.24060072e-01  3.37116555e-01
  5.86117049e-01  4.73415247e-01  3.31893367e-01
  4.65345906e-01  4.19151986e-01  3.60240055e-01
  4.91077349e-01  4.46451279e-01  3.50793772e-01
  6.57166280e-01  3.72131725e-01  3.29029489e-01
  5.00430978e-01  3.94998809e-01  3.52112249e-01
  5.30765411e-01  5.56810658e-01  3.38829530e-01
  5.49805130e-01  3.54389137e-01  3.44055924e-01
  6.95992453e-01  3.39263842e-01  3.29539332e-01
  4.84043243e-01  4.03886645e-01  3.55901097e-01
  6.76861046e-01  3.09053295e-01  3.32262292e-01
  5.57366302e-01  4.39302462e-01  3.36820997e-01
  5.23776085e-01  4.05932853e-01  3.45472896e-01
  6.24676314e-01  4.30015258e-01  3.29129293e-01
  4.06124639e-01  3.96977190e-01  3.83409922e-01
  6.67433534e-01  3.92431609e-01  3.27911413e-01
  5.96457359e-01  4.00089905e-01  3.32969957e-01
  5.52195477e-01  4.18862910e-01  3.38766430e-01
  5.59711687e-01  4.41923990e-01  3.36320509e-01
  5.53083245e-01  4.35579007e-01  3.37727585e-01
  7.67910347e-01  2.93895487e-01  3.34476611e-01
  4.66076347e-01  4.40875695e-01  3.58327473e-01
  5.38587820e-01  4.17967794e-01  3.41451417e-01
  5.62639740e-01  3.95347346e-01  3.38344461e-01
  5.96977548e-01  4.48753748e-01  3.31148066e-01
  5.05609012e-01  4.29890612e-01  3.48139373e-01
  5.89257529e-01  4.52406791e-01  3.31901951e-01
  5.56861697e-01  3.50142768e-01  3.43030115e-01
  5.22048259e-01  3.66609782e-01  3.49128587e-01
  6.75328096e-01  5.32618411e-01  3.32559078e-01
  5.86745093e-01  6.25888722e-01  3.37160943e-01
  6.52454206e-01  5.32538356e-01  3.31194599e-01
  5.52554343e-01  4.21589148e-01  3.38547053e-01
  4.75178507e-01  4.32867186e-01  3.56189619e-01
  6.22497169e-01  4.18880607e-01  3.29555357e-01
  6.46176137e-01  3.07762323e-01  3.34425689e-01
  6.01622769e-01  4.27249756e-01  3.31233172e-01
  6.05125464e-01  3.48657432e-01  3.35258280e-01
  5.15808676e-01  4.65502779e-01  3.43694039e-01
  5.90155215e-01  3.12307682e-01  3.40874333e-01
  5.80823497e-01  4.43854613e-01  3.33157760e-01
  6.37962980e-01  4.21277908e-01  3.28465695e-01
  6.45164984e-01  4.25732081e-01  3.28050198e-01
  6.33304945e-01  2.74655638e-01  3.39377592e-01
  5.66370611e-01  4.38133842e-01  3.35421324e-01
  6.63839016e-01  4.83148542e-01  3.28710206e-01
  5.84627894e-01  4.10556371e-01  3.33999415e-01
  5.67113860e-01  4.75934738e-01  3.34164562e-01
  6.84566926e-01  4.58487652e-01  3.28345735e-01
  5.42272783e-01  3.51729784e-01  3.45894463e-01
  5.41595765e-01  3.68693775e-01  3.44495767e-01
  6.16345730e-01  3.90236572e-01  3.31226120e-01
  6.15795325e-01  5.10022308e-01  3.30038921e-01
  6.46322706e-01  4.30844196e-01  3.27955309e-01
  6.96511780e-01  4.69552083e-01  3.29464025e-01
  6.45585639e-01  4.45437864e-01  3.27946464e-01
  4.95224746e-01  4.16466594e-01  3.51786750e-01
  5.48796700e-01  3.68059151e-01  3.43048707e-01
  5.66831510e-01  3.57470160e-01  3.40488983e-01
  5.34227573e-01  3.54126023e-01  3.47449485e-01
  5.13990075e-01  3.67805621e-01  3.51007194e-01
  5.65386248e-01  3.40851623e-01  3.42271915e-01
  5.04581199e-01  2.99826794e-01  3.60945781e-01
  6.83721425e-01  4.13277764e-01  3.27493779e-01
  6.05423586e-01  4.94848103e-01  3.30247662e-01
  5.75986765e-01  3.90435853e-01  3.36436401e-01
  4.78797061e-01  3.90551542e-01  3.58599446e-01
  5.38759812e-01  4.02618224e-01  3.42433571e-01
  5.76722707e-01  4.37266698e-01  3.33936202e-01
  5.17101185e-01  3.30395445e-01  3.54024930e-01
  7.79182306e-01  3.93175863e-01  3.34025841e-01
  5.84961093e-01  4.67562923e-01  3.32098481e-01
  6.23896303e-01  3.96181338e-01  3.30242250e-01
  5.90617395e-01  3.10771075e-01  3.40966312e-01
  6.28927800e-01  4.00693533e-01  3.29646127e-01
  5.17100461e-01  2.88677738e-01  3.59032436e-01
  5.34327738e-01  4.00327223e-01  3.43535972e-01
  5.65431663e-01  4.70783489e-01  3.34508045e-01
  6.86061609e-01  4.94677984e-01  3.30327365e-01
  6.10365034e-01  2.99088535e-01  3.39332511e-01
  6.55674941e-01  3.90209314e-01  3.28387806e-01
  6.02155838e-01  2.75474326e-01  3.43348340e-01
  6.36238132e-01  4.20920239e-01  3.28569393e-01
  5.68423632e-01  3.30661548e-01  3.42711351e-01
  6.21109543e-01  4.05268065e-01  3.30118780e-01
  5.53693650e-01  3.73745812e-01  3.41599579e-01
  6.71710958e-01  3.38148177e-01  3.30252126e-01
  6.52597825e-01  4.92468990e-01  3.28920479e-01
  5.30979861e-01  4.42588289e-01  3.41595251e-01
  4.76499178e-01  2.96305282e-01  3.69613943e-01
  5.81822623e-01  4.03662168e-01  3.34758170e-01
  5.81208612e-01  4.66645302e-01  3.32546183e-01
  5.46557312e-01  2.80341135e-01  3.53052970e-01
  4.91700838e-01  3.46135022e-01  3.59193508e-01
  6.78452517e-01  4.99899576e-01  3.30205943e-01
  5.21801269e-01  4.10093938e-01  3.45626454e-01
  6.13743438e-01  2.51707458e-01  3.44886466e-01
  7.47260210e-01  5.02626306e-01  3.38390718e-01
  6.01958028e-01  4.08239426e-01  3.31922194e-01
  5.88696210e-01  4.22239608e-01  3.32927540e-01
  5.79094223e-01  4.56951694e-01  3.33011416e-01
  5.99863862e-01  4.27202393e-01  3.31423642e-01
  5.11395023e-01  4.38815438e-01  3.46158380e-01
  6.84991473e-01  3.80591774e-01  3.27933064e-01
  7.06435867e-01  4.21364222e-01  3.28204208e-01
  5.23009448e-01  3.93576456e-01  3.46589757e-01
  5.99023879e-01  3.56643394e-01  3.35440230e-01
  4.98897570e-01  2.80414421e-01  3.65052064e-01
  7.19030779e-01  4.31191819e-01  3.29233517e-01
  5.98767862e-01  4.57337472e-01  3.30817610e-01
  5.19706373e-01  3.46901396e-01  3.51617253e-01
  4.69949641e-01  3.46375288e-01  3.65732246e-01
  5.33425232e-01  3.55099041e-01  3.47538966e-01
  5.63452768e-01  4.47785110e-01  3.35494979e-01
  6.06242552e-01  3.36610222e-01  3.36132045e-01
  5.91598088e-01  3.62879029e-01  3.36006828e-01
  5.40581587e-01  3.94110714e-01  3.42667388e-01
  5.87302003e-01  4.32892539e-01  3.32697601e-01
  6.58940554e-01  3.06100946e-01  3.33579701e-01
  5.97999570e-01  5.08478522e-01  3.30942533e-01
  5.84279826e-01  4.60062203e-01  3.32310496e-01
  6.50154176e-01  3.61450873e-01  3.29977568e-01
  5.69477470e-01  3.96203447e-01  3.37120590e-01
  5.89064321e-01  3.09264077e-01  3.41380347e-01
  6.13735575e-01  3.69495243e-01  3.32692601e-01
  5.49701981e-01  3.73110596e-01  3.42442130e-01
  7.52160127e-01  4.59076457e-01  3.34507329e-01
  7.08248509e-01  4.64319794e-01  3.30007638e-01
  6.37597908e-01  3.55669468e-01  3.31259313e-01
  6.71356351e-01  4.22111879e-01  3.27466025e-01
  6.36716341e-01  4.44350052e-01  3.28277389e-01
  6.63816659e-01  4.62046091e-01  3.27981270e-01
  5.72001284e-01  3.34961190e-01  3.41630713e-01
  6.07691791e-01  3.55240299e-01  3.34412898e-01
  6.82250950e-01  4.67838775e-01  3.28631128e-01
  6.92255615e-01  3.62553547e-01  3.28471924e-01
  5.66314427e-01  4.74307573e-01  3.34306995e-01
  4.45363773e-01  3.33383099e-01  3.75406017e-01
  6.95400288e-01  4.21522667e-01  3.27776936e-01
  5.74511560e-01  4.49195674e-01  3.33832707e-01
  5.82782067e-01  3.56716536e-01  3.37838092e-01
  7.11750918e-01  4.49358555e-01  3.29474703e-01
  4.59140721e-01  3.90751203e-01  3.64714653e-01
  7.32721080e-01  4.01907305e-01  3.29416837e-01
  6.53289307e-01  4.44786651e-01  3.27754466e-01
  6.94875212e-01  3.73790912e-01  3.28103110e-01
  4.45696506e-01  4.26226736e-01  3.66056327e-01
  6.15348206e-01  4.31660373e-01  3.29810859e-01
  4.40405654e-01  2.88247358e-01  3.82739929e-01
  5.67494077e-01  4.26641444e-01  3.35754000e-01
  6.83692315e-01  4.34148288e-01  3.27664008e-01
  5.93138869e-01  4.03386611e-01  3.33222853e-01
  4.75033838e-01  3.91521055e-01  3.59642727e-01
  5.87330119e-01  3.44957797e-01  3.38125161e-01
  4.90639929e-01  3.64561878e-01  3.57602472e-01
  5.72186999e-01  3.94688192e-01  3.36772571e-01
  5.09501148e-01  3.93131819e-01  3.49913923e-01
  6.07705989e-01  4.42080335e-01  3.30250464e-01
  6.09355812e-01  4.27794903e-01  3.30442076e-01
  4.56629624e-01  3.43919240e-01  3.70344279e-01
  5.50342926e-01  2.46236963e-01  3.57016140e-01
  5.52921154e-01  3.90493211e-01  3.40466502e-01
  6.84761840e-01  4.22776383e-01  3.27542866e-01
  6.58903410e-01  4.52143861e-01  3.27767833e-01
  7.00538741e-01  4.32415066e-01  3.28184953e-01
  5.84562816e-01  4.56263551e-01  3.32358315e-01
  6.93542090e-01  5.16883571e-01  3.32715523e-01
  7.58732848e-01  5.27229757e-01  3.44144295e-01
  5.76004883e-01  3.54885808e-01  3.39104588e-01
  7.36293114e-01  4.43892008e-01  3.31398777e-01
  6.49957505e-01  3.92814319e-01  3.28572584e-01
  6.14279463e-01  3.99397685e-01  3.30999358e-01
  5.39864120e-01  4.07121679e-01  3.41895174e-01
  7.62359616e-01  4.33375958e-01  3.33926225e-01
  5.08069544e-01  3.90485991e-01  3.50499195e-01
  5.25067991e-01  3.94948339e-01  3.46004563e-01
  6.59451261e-01  4.62800038e-01  3.27979059e-01
  5.77821472e-01  4.23691277e-01  3.34337507e-01
  6.37615986e-01  4.43270960e-01  3.28241171e-01
  4.47867194e-01  3.61716233e-01  3.71399175e-01
  4.72770865e-01  3.76024689e-01  3.61791031e-01
  6.56183704e-01  3.00535878e-01  3.34325833e-01
  6.15874878e-01  4.22527066e-01  3.30001309e-01
  5.58878605e-01  4.70247456e-01  3.35480995e-01
  4.76857063e-01  3.07454524e-01  3.68096696e-01
  5.02991708e-01  3.22852963e-01  3.58608179e-01
  6.42917030e-01  3.17729084e-01  3.33771699e-01
  7.22489451e-01  5.00064010e-01  3.34354230e-01
  5.95570659e-01  4.48163000e-01  3.31307199e-01
  5.28516293e-01  3.15197011e-01  3.52914165e-01
  6.81821606e-01  3.52925311e-01  3.29048353e-01
  5.60987924e-01  3.90385526e-01  3.38976343e-01
  4.76956736e-01  3.08712557e-01  3.67910253e-01
  6.22213451e-01  4.56880772e-01  3.28998824e-01
  5.79101200e-01  4.42376748e-01  3.33432240e-01
  6.66114301e-01  4.48483866e-01  3.27697416e-01
  5.85941544e-01  5.60913923e-01  3.33215446e-01
  5.61169492e-01  4.10393044e-01  3.37659684e-01
  4.72616000e-01  3.80312624e-01  3.61425779e-01
  6.06367136e-01  3.57170308e-01  3.34433646e-01
  5.24316838e-01  4.14699464e-01  3.44729526e-01
  5.20177466e-01  4.10879620e-01  3.45946773e-01
  6.07827876e-01  4.45764538e-01  3.30171128e-01
  6.49361076e-01  5.86107510e-01  3.35851778e-01
  6.01921783e-01  3.94220126e-01  3.32607799e-01
  6.24014160e-01  4.03008934e-01  3.29956034e-01
  5.90312231e-01  3.81499414e-01  3.34874152e-01
  6.24178271e-01  5.14958340e-01  3.29962705e-01
  3.61086983e-01  3.32427405e-01  4.09910263e-01
  7.77092296e-01  4.29607070e-01  3.35841631e-01
  5.71976300e-01  3.70276289e-01  3.38533153e-01
  7.47032661e-01  4.63562692e-01  3.34176919e-01
  6.41315657e-01  5.40781235e-01  3.31399622e-01
  5.82280498e-01  4.61755694e-01  3.32512147e-01
  5.26675968e-01  4.33294833e-01  3.43023376e-01
  6.22522918e-01  4.23765707e-01  3.29424768e-01
  5.02347768e-01  3.96571163e-01  3.51474492e-01
  4.67520101e-01  3.77452058e-01  3.63293608e-01
  5.85361380e-01  4.40533378e-01  3.32685097e-01
  6.39100842e-01  4.26190749e-01  3.28323806e-01
  5.64506997e-01  3.95741595e-01  3.37992570e-01
  6.96112323e-01  5.05220400e-01  3.31922192e-01
  6.26392012e-01  3.98527658e-01  3.29933405e-01
  6.06059320e-01  4.45219457e-01  3.30338782e-01
  6.12826806e-01  4.12938087e-01  3.30592310e-01
  6.56984683e-01  4.03537431e-01  3.27968332e-01
  5.49273635e-01  3.84266498e-01  3.41641030e-01
  5.03597560e-01  4.13604700e-01  3.49805504e-01
  5.54490967e-01  3.36435397e-01  3.44832120e-01
  5.61534229e-01  4.54377617e-01  3.35557086e-01
  5.48399762e-01  3.63287107e-01  3.43543068e-01
  7.58748600e-01  3.61097558e-01  3.31232879e-01
  5.32361700e-01  3.47967523e-01  3.48477289e-01
  6.41579563e-01  4.03921758e-01  3.28679148e-01
  5.85588897e-01  5.53889730e-01  3.32961552e-01
  5.49101147e-01  3.86245908e-01  3.41524631e-01
  6.03640236e-01  4.65119698e-01  3.30294505e-01
  5.37347365e-01  3.09419076e-01  3.51507447e-01
  4.66656780e-01  3.77986964e-01  3.63515020e-01
  6.60759094e-01  4.21303874e-01  3.27603822e-01
  5.90444539e-01  3.20192082e-01  3.39999891e-01
  6.04560952e-01  4.35506465e-01  3.30694820e-01
  4.43116646e-01  3.12022898e-01  3.78749557e-01
  4.94690258e-01  3.91926303e-01  3.53926279e-01
  4.59758032e-01  3.65686125e-01  3.66975453e-01
  5.57993515e-01  3.69349300e-01  3.41129388e-01
  6.32462215e-01  4.41270227e-01  3.28499711e-01
  5.52754792e-01  3.09013694e-01  3.48162882e-01
  5.51405356e-01  3.05576761e-01  3.48849586e-01
  6.34055738e-01  4.75398032e-01  3.28602100e-01
  5.28382433e-01  3.67745705e-01  3.47524814e-01
  5.78139169e-01  4.98277719e-01  3.32595299e-01
  6.53161715e-01  5.15478680e-01  3.30098866e-01
  6.56970005e-01  4.19758907e-01  3.27707935e-01
  5.10067827e-01  3.50734821e-01  3.53681245e-01
  4.78604698e-01  3.86858080e-01  3.58993418e-01
  4.96599897e-01  3.21345765e-01  3.60564829e-01
  5.51677154e-01  3.95882632e-01  3.40322396e-01
  6.61573376e-01  3.42843702e-01  3.30440125e-01
  5.70821117e-01  3.85893857e-01  3.37581591e-01
  6.66293589e-01  5.49880686e-01  3.33462300e-01
  6.08685472e-01  4.63388564e-01  3.29898715e-01
  5.45902738e-01  2.83793995e-01  3.52746052e-01
  6.31105183e-01  4.97398198e-01  3.29210186e-01
  6.31303931e-01  4.32370693e-01  3.28661407e-01
  6.11628214e-01  3.82224916e-01  3.32152121e-01
  6.06790792e-01  4.60348316e-01  3.30070521e-01
  5.67814235e-01  2.95910116e-01  3.46686262e-01
  7.13273031e-01  3.62520164e-01  3.28676931e-01
  5.50224246e-01  4.27786647e-01  3.38634259e-01
  5.06166816e-01  4.13336351e-01  3.49170996e-01
  6.01290767e-01  4.69161750e-01  3.30467629e-01
  6.25188033e-01  3.75924363e-01  3.31127165e-01
  5.28065300e-01  3.59995497e-01  3.48313714e-01
  6.96752211e-01  4.64433135e-01  3.29209307e-01
  7.28490530e-01  4.71240052e-01  3.32459416e-01
  6.34974326e-01  3.48198947e-01  3.32000597e-01
  6.24379929e-01  4.24922534e-01  3.29258253e-01
  6.76166757e-01  3.41060188e-01  3.29887809e-01
  5.77271352e-01  3.20249388e-01  3.42190353e-01
  5.56984805e-01  3.78134834e-01  3.40618720e-01
  6.80537299e-01  3.68750806e-01  3.28372906e-01
  7.84691921e-01  3.60155040e-01  3.33949359e-01
  6.58486136e-01  4.46108633e-01  3.27690976e-01
  5.24292024e-01  4.13127534e-01  3.44843529e-01
  4.01891878e-01  4.23024730e-01  3.82660183e-01
  6.30299043e-01  4.28100178e-01  3.28791208e-01
  6.13494987e-01  4.03743207e-01  3.30888478e-01
  6.21885257e-01  4.38951670e-01  3.29172812e-01
  7.03833539e-01  3.90236210e-01  3.27936068e-01
  6.61448182e-01  3.68428455e-01  3.28997112e-01
  6.96193024e-01  4.40446684e-01  3.28214992e-01
  6.83778015e-01  4.01537937e-01  3.27554494e-01
  5.82907538e-01  3.83756431e-01  3.35805193e-01
  4.22256589e-01  4.02465820e-01  3.76591008e-01
  5.90454483e-01  3.51723490e-01  3.37065805e-01
  5.38780909e-01  4.18093411e-01  3.41404301e-01
  5.05880246e-01  3.67532486e-01  3.53126360e-01
  6.81871167e-01  4.74910595e-01  3.28940380e-01
  6.62168127e-01  4.18869917e-01  3.27592730e-01
  5.72141314e-01  4.11465376e-01  3.35792646e-01
  7.08738622e-01  5.50319983e-01  3.38386234e-01
  7.56282703e-01  4.60332123e-01  3.35226111e-01
  5.61705357e-01  3.41777033e-01  3.42880618e-01
  5.45283726e-01  4.33106725e-01  3.39270370e-01
  5.46151548e-01  4.63458104e-01  3.37772062e-01
  6.64629001e-01  4.63269928e-01  3.28021810e-01
  5.99373589e-01  4.75962101e-01  3.30602379e-01
  6.45845814e-01  3.07413273e-01  3.34488622e-01
  5.45473175e-01  4.57892807e-01  3.38101368e-01
  6.18798851e-01  5.06963240e-01  3.29840460e-01
  5.50750211e-01  4.32597560e-01  3.38289364e-01
  6.90433715e-01  4.37130766e-01  3.27905506e-01
  6.46580667e-01  4.97925003e-01  3.29103290e-01
  4.93488867e-01  4.11591585e-01  3.52631995e-01
  5.01963996e-01  3.10811974e-01  3.60313962e-01
  5.17691895e-01  5.13294750e-01  3.41586374e-01
  5.89336562e-01  4.51418451e-01  3.31915480e-01
  5.08966561e-01  3.57301659e-01  3.53308899e-01
  6.21724226e-01  4.05113721e-01  3.30071277e-01
  6.70880703e-01  3.70118771e-01  3.28559661e-01
  5.59078046e-01  2.78516018e-01  3.50621397e-01
  5.57888096e-01  4.18065543e-01  3.37792119e-01
  5.95175179e-01  4.97982158e-01  3.31014900e-01
  5.46444758e-01  3.18983377e-01  3.48376055e-01
  5.81921323e-01  3.19952307e-01  3.41419666e-01
  6.15389909e-01  3.68748556e-01  3.32557279e-01
  6.23260463e-01  4.57492792e-01  3.28936207e-01
  6.26116327e-01  3.97729000e-01  3.29988543e-01
  6.25080608e-01  2.90470781e-01  3.38434700e-01
  5.31737412e-01  3.43203479e-01  3.49100654e-01
  7.12453205e-01  4.06983183e-01  3.28265419e-01
  6.06815009e-01  2.92310302e-01  3.40601116e-01
  5.08245891e-01  4.60724129e-01  3.45657557e-01
  6.00666137e-01  2.27913821e-01  3.50405787e-01
  5.74142828e-01  4.38676738e-01  3.34246547e-01
  6.70546410e-01  4.42558857e-01  3.27620781e-01
  5.54178401e-01  4.16402675e-01  3.38546940e-01
  6.32935908e-01  4.61835640e-01  3.28474755e-01
  6.37672934e-01  4.48734303e-01  3.28231757e-01
  5.54483728e-01  4.30735229e-01  3.37719246e-01
  5.80404287e-01  3.74870116e-01  3.36807633e-01
  6.06653857e-01  4.59274893e-01  3.30091295e-01
  5.16494288e-01  4.19699580e-01  3.46191992e-01
  5.85386531e-01  4.33980583e-01  3.32901011e-01
  6.49906128e-01  5.11064564e-01  3.29771360e-01
  6.13882014e-01  4.20892838e-01  3.30226915e-01
  6.71023324e-01  4.23121599e-01  3.27467627e-01
  4.89960020e-01  5.29522331e-01  3.47175771e-01
  5.47924773e-01  4.47004617e-01  3.38116695e-01
  6.51569828e-01  4.30255530e-01  3.27783434e-01
  5.07755123e-01  3.93424841e-01  3.50333890e-01
  6.30963314e-01  4.25801772e-01  3.28791881e-01
  5.07285294e-01  3.82971687e-01  3.51347446e-01
  5.60115317e-01  3.92840296e-01  3.38963617e-01
  6.55430815e-01  4.12802523e-01  3.27844876e-01
  5.57708522e-01  4.39157232e-01  3.36770149e-01
  6.62210195e-01  4.66813555e-01  3.28099937e-01
  6.48379756e-01  4.96885836e-01  3.29069868e-01
  5.10324497e-01  3.07042896e-01  3.58501017e-01
  6.37000300e-01  4.28256312e-01  3.28402281e-01
  5.57460649e-01  4.27615154e-01  3.37359169e-01
  5.84004078e-01  5.19862701e-01  3.32190273e-01
  5.89171767e-01  4.23227197e-01  3.32826992e-01


==> results/MIXED-estimatedtuningparametersofclass4.dat <==
           alpha            beta            nmse
  7.46897862e-01  3.83030431e-01  3.55812321e-01
  6.61864610e-01  3.14932753e-01  3.48295705e-01
  5.43783544e-01  3.88656661e-01  3.56320875e-01
  4.72784821e-01  2.01295619e-01  3.89486395e-01
  5.37754504e-01  2.70256770e-01  3.65066742e-01
  4.36343822e-01  3.38445732e-01  3.85629994e-01
  5.26942909e-01  3.33327537e-01  3.62033305e-01
  5.67975475e-01  4.24204862e-01  3.52753887e-01
  5.47150612e-01  2.99314914e-01  3.60660049e-01
  5.96098680e-01  3.33499815e-01  3.51565366e-01
  5.92811316e-01  4.28374819e-01  3.50873228e-01
  6.22960371e-01  3.47567357e-01  3.49003227e-01
  6.52514031e-01  4.54519769e-01  3.52269090e-01
  6.02831657e-01  4.12115423e-01  3.50029312e-01
  5.31755938e-01  2.06109346e-01  3.73830005e-01
  5.69067131e-01  3.30474432e-01  3.55000605e-01
  6.42650670e-01  3.17319457e-01  3.48804689e-01
  5.25410238e-01  2.87230886e-01  3.66019030e-01
  5.62866365e-01  3.58402166e-01  3.54562401e-01
  5.31565216e-01  3.12499365e-01  3.62605061e-01
  5.09186605e-01  4.18478198e-01  3.61483906e-01
  5.13251774e-01  4.05060003e-01  3.61122510e-01
  5.09528318e-01  2.63481792e-01  3.72003780e-01
  5.94325307e-01  2.37531767e-01  3.58947511e-01
  6.09940153e-01  2.59466205e-01  3.54892856e-01
  5.74074093e-01  2.12019908e-01  3.64978872e-01
  5.51332981e-01  2.55040207e-01  3.63979023e-01
  8.13415066e-01  3.00438718e-01  3.60919183e-01
  5.40895607e-01  4.59502252e-01  3.55967728e-01
  6.49912398e-01  4.20079126e-01  3.49779474e-01
  5.71928973e-01  4.57053824e-01  3.52905557e-01
  6.07140210e-01  4.80990203e-01  3.52813410e-01
  6.56926314e-01  2.96985996e-01  3.49038494e-01
  6.42761386e-01  4.08597580e-01  3.49106240e-01
  6.22609630e-01  3.44929205e-01  3.49076746e-01
  5.31676436e-01  4.08186643e-01  3.57719825e-01
  6.66764200e-01  4.84414608e-01  3.56539505e-01
  4.46529969e-01  2.78048364e-01  3.88153916e-01
  5.85643062e-01  2.61782147e-01  3.57703032e-01
  4.99059921e-01  4.81351997e-01  3.62350306e-01
  6.38490061e-01  3.10803287e-01  3.49239972e-01
  6.01063943e-01  4.72491025e-01  3.52306783e-01
  4.78495308e-01  2.79472449e-01  3.78380460e-01
  6.84405358e-01  4.92174648e-01  3.59846244e-01
  7.28371058e-01  2.68584462e-01  3.50876350e-01
  5.43604574e-01  3.84304563e-01  3.56485194e-01
  6.71358433e-01  3.41269328e-01  3.47937853e-01
  5.13036817e-01  2.96875509e-01  3.67892374e-01
  5.86168321e-01  4.36644355e-01  3.51448233e-01
  6.63736479e-01  3.13837857e-01  3.48293652e-01
  4.83312697e-01  3.83227369e-01  3.68772952e-01
  6.88324510e-01  3.75701149e-01  3.49254468e-01
  6.16623865e-01  3.36166408e-01  3.49692727e-01
  4.52794913e-01  3.39154029e-01  3.80348857e-01
  4.93346915e-01  3.64848522e-01  3.67404973e-01
  5.59008091e-01  3.47494239e-01  3.55596482e-01
  8.17055426e-01  4.22450373e-01  3.77252250e-01
  4.64006579e-01  5.51914662e-01  3.69251782e-01
  5.56561222e-01  4.37842992e-01  3.54001809e-01
  5.84175242e-01  3.85984383e-01  3.51342489e-01
  5.12393796e-01  2.79178192e-01  3.69708472e-01
  4.75853011e-01  3.89620989e-01  3.70305099e-01
  6.37108654e-01  3.33272951e-01  3.48597618e-01
  5.48171812e-01  3.28608324e-01  3.58385489e-01
  6.69101848e-01  2.93734457e-01  3.48873716e-01
  4.79545617e-01  3.33755396e-01  3.73114719e-01
  5.06532384e-01  6.48401853e-01  3.67999283e-01
  5.93559929e-01  3.88385160e-01  3.50506938e-01
  5.46933920e-01  3.21898601e-01  3.59036776e-01
  4.61754720e-01  3.00880112e-01  3.81078005e-01
  6.17616344e-01  4.07954402e-01  3.49348757e-01
  7.41246089e-01  4.63096669e-01  3.65549778e-01
  5.46513505e-01  3.31189966e-01  3.58510826e-01
  6.21052130e-01  3.89415483e-01  3.48922819e-01
  4.67253357e-01  3.29981815e-01  3.76833869e-01
  7.00187111e-01  5.14772838e-01  3.66277818e-01
  5.37118154e-01  3.92648193e-01  3.57259280e-01
  5.65163245e-01  3.24371808e-01  3.55915976e-01
  5.95218789e-01  2.98313753e-01  3.53555674e-01
  7.23295812e-01  4.29357947e-01  3.57257787e-01
  5.42654355e-01  3.09890909e-01  3.60665289e-01
  5.11436896e-01  2.74541671e-01  3.70396964e-01
  5.21999144e-01  3.27204106e-01  3.63472229e-01
  4.95256883e-01  3.15296065e-01  3.70555010e-01
  5.62183107e-01  3.97967944e-01  3.53557428e-01
  5.49263073e-01  4.24242942e-01  3.54882766e-01
  5.97151497e-01  2.61937268e-01  3.56164515e-01
  5.68631387e-01  2.81581622e-01  3.58472225e-01
  4.60684150e-01  3.76466785e-01  3.75231510e-01
  5.79598267e-01  3.40677558e-01  3.53108875e-01
  5.54042694e-01  3.22252151e-01  3.57799330e-01
  5.56579954e-01  3.69462928e-01  3.55037898e-01
  4.28151120e-01  2.75005390e-01  3.94642363e-01
  6.08865930e-01  3.74290623e-01  3.49503973e-01
  6.14588965e-01  4.56790230e-01  3.51322438e-01
  6.01242961e-01  4.00299055e-01  3.49979938e-01
  5.38524785e-01  3.40931544e-01  3.59339603e-01
  5.88047018e-01  4.23353304e-01  3.51078125e-01
  7.33572319e-01  4.45099764e-01  3.61118021e-01
  6.01847323e-01  3.00803475e-01  3.52657301e-01
  5.65021300e-01  3.42732389e-01  3.54946676e-01
  6.41858085e-01  4.35026916e-01  3.50406889e-01
  5.08300217e-01  3.91904464e-01  3.62631948e-01
  5.56906828e-01  3.54939931e-01  3.55568743e-01
  4.65203195e-01  3.39673800e-01  3.76627320e-01
  5.58750918e-01  3.95682952e-01  3.54027194e-01
  6.74516314e-01  3.61043837e-01  3.48216640e-01
  4.26675907e-01  2.70479967e-01  3.95658105e-01
  5.78651564e-01  2.91816942e-01  3.56151615e-01
  6.03255132e-01  3.21092147e-01  3.51405825e-01
  5.85136630e-01  2.57164340e-01  3.58212764e-01
  6.58427558e-01  4.38321892e-01  3.51319818e-01
  5.26654927e-01  3.66666910e-01  3.60150978e-01
  5.34910236e-01  4.52765081e-01  3.56708616e-01
  5.12076059e-01  3.70036525e-01  3.62893474e-01
  6.25114553e-01  3.44703256e-01  3.48939513e-01
  5.75148916e-01  3.33237376e-01  3.54024644e-01
  5.20480988e-01  3.59034434e-01  3.61759225e-01
  5.56199918e-01  3.50371408e-01  3.55884001e-01
  6.07046159e-01  3.88301850e-01  3.49580229e-01
  5.95544024e-01  4.29518252e-01  3.50751185e-01
  4.78152684e-01  2.16576375e-01  3.85879869e-01
  6.92163944e-01  4.01420680e-01  3.50960585e-01
  5.05170619e-01  2.80767623e-01  3.71275020e-01
  6.18178912e-01  3.01904349e-01  3.51040535e-01
  7.23103794e-01  4.47986953e-01  3.59674321e-01
  6.14507738e-01  3.47309622e-01  3.49539513e-01
  5.09706358e-01  3.32547164e-01  3.65760642e-01
  6.70037523e-01  4.01525817e-01  3.49549463e-01
  6.30444094e-01  4.33093321e-01  3.50106101e-01
  5.45489038e-01  2.34537326e-01  3.67384115e-01
  5.28746147e-01  3.83159762e-01  3.59031047e-01
  7.11526434e-01  3.39929211e-01  3.49472279e-01
  5.51009367e-01  3.29556608e-01  3.57844923e-01
  6.23324910e-01  3.17133109e-01  3.49906361e-01
  6.10773993e-01  4.46707498e-01  3.50839063e-01
  5.81117956e-01  3.96426327e-01  3.51531735e-01
  4.26060663e-01  3.72372774e-01  3.86313000e-01
  4.98947864e-01  3.25276522e-01  3.68829989e-01
  6.38731599e-01  3.46339400e-01  3.48305482e-01
  5.38021140e-01  3.36051266e-01  3.59727092e-01
  5.80249099e-01  4.50562821e-01  3.52168003e-01
  6.80847928e-01  4.72348623e-01  3.56696413e-01
  5.92948046e-01  3.30316023e-01  3.52033357e-01
  6.44616072e-01  2.71587406e-01  3.51026317e-01
  4.43468614e-01  2.43548571e-01  3.93098119e-01
  5.46814959e-01  2.84337753e-01  3.61986624e-01
  5.17998596e-01  4.03106918e-01  3.60280574e-01
  6.00440188e-01  4.35444023e-01  3.50689817e-01
  5.69704920e-01  3.42186811e-01  3.54319715e-01
  7.09719177e-01  3.43574313e-01  3.49445033e-01
  6.84406940e-01  4.24819478e-01  3.52108627e-01
  5.84806017e-01  3.90864459e-01  3.51233749e-01
  5.83534183e-01  3.17653157e-01  3.53781341e-01
  6.92290852e-01  3.29862595e-01  3.48365883e-01
  4.36763465e-01  2.64599999e-01  3.92859848e-01
  5.20740879e-01  3.39418432e-01  3.62895336e-01
  6.12209938e-01  3.56500932e-01  3.49506010e-01
  6.03891528e-01  4.03333305e-01  3.49854680e-01
  7.19913759e-01  4.15158863e-01  3.55157557e-01
  7.07346032e-01  4.41091936e-01  3.56346861e-01
  5.54271593e-01  3.16073899e-01  3.58171459e-01
  6.45659554e-01  2.48122726e-01  3.52788926e-01
  5.81828189e-01  2.83340326e-01  3.56366317e-01
  6.18550823e-01  3.39576512e-01  3.49460975e-01
  6.25146602e-01  4.22528955e-01  3.49643915e-01
  5.67134037e-01  3.10104612e-01  3.56527135e-01
  5.94647166e-01  3.56457390e-01  3.50924340e-01
  6.12392893e-01  4.14791644e-01  3.49676893e-01
  6.66055258e-01  2.74012074e-01  3.49924695e-01
  5.04548097e-01  4.32599919e-01  3.62007840e-01
  6.48620598e-01  3.11475934e-01  3.48763036e-01
  5.04763506e-01  3.61307116e-01  3.64972652e-01
  5.14078568e-01  4.24849291e-01  3.60383285e-01
  5.63100606e-01  2.90340712e-01  3.58631649e-01
  6.05914182e-01  2.72796244e-01  3.54207553e-01
  6.41458907e-01  3.25302392e-01  3.48614502e-01
  5.12374471e-01  2.04126114e-01  3.78549784e-01
  4.60270162e-01  4.92556095e-01  3.70417518e-01
  6.56413287e-01  2.85723887e-01  3.49596193e-01
  5.36657281e-01  3.72677163e-01  3.58064834e-01
  6.07615004e-01  2.75413780e-01  3.53815671e-01
  5.26650566e-01  4.49567532e-01  3.57903642e-01
  6.04352798e-01  3.31872866e-01  3.50836714e-01
  5.41161285e-01  3.07214744e-01  3.61148375e-01
  4.96777093e-01  4.25943988e-01  3.63780259e-01
  6.56651979e-01  3.44031018e-01  3.47930705e-01
  5.55244099e-01  3.79835907e-01  3.54888392e-01
  4.56679401e-01  3.28344071e-01  3.80085418e-01
  5.95782698e-01  2.74652990e-01  3.55238799e-01
  5.67757372e-01  3.82636398e-01  3.53171776e-01
  5.06448577e-01  2.64394447e-01  3.72652081e-01
  5.24415260e-01  2.38044817e-01  3.71411374e-01
  6.53668369e-01  2.36041357e-01  3.53392830e-01
  6.04329624e-01  3.84653024e-01  3.49747700e-01
  4.90228268e-01  3.90276775e-01  3.66718079e-01
  6.62450018e-01  4.67839172e-01  3.54248746e-01
  5.99388762e-01  4.84622453e-01  3.53059524e-01
  6.81323455e-01  3.39904532e-01  3.48100627e-01
  5.89645888e-01  2.25597158e-01  3.60933048e-01
  5.96891482e-01  3.49919967e-01  3.50899588e-01
  5.69780364e-01  4.76648839e-01  3.53676221e-01
  5.68394673e-01  3.51521969e-01  3.54084795e-01
  5.37270303e-01  3.17986714e-01  3.61080618e-01
  6.39869323e-01  4.31528188e-01  3.50156582e-01
  6.56672667e-01  2.31248720e-01  3.53683053e-01
  6.52146872e-01  3.37555364e-01  3.48049102e-01
  5.90003431e-01  4.02988034e-01  3.50761248e-01
  5.33152256e-01  2.89768539e-01  3.64169276e-01
  6.81927696e-01  3.64881313e-01  3.48557744e-01
  5.26086331e-01  3.68719289e-01  3.60158621e-01
  5.22773743e-01  3.45969166e-01  3.62061124e-01
  5.46132275e-01  2.11351908e-01  3.70138222e-01
  5.17336299e-01  3.90651271e-01  3.60867706e-01
  5.22608685e-01  3.03990079e-01  3.65147944e-01
  5.41004226e-01  4.30074085e-01  3.55944052e-01
  5.08164478e-01  4.21888159e-01  3.61584507e-01
  7.09768404e-01  4.27933407e-01  3.55172032e-01
  6.04041641e-01  2.65866720e-01  3.54993411e-01
  5.20048443e-01  3.60424893e-01  3.61769616e-01
  5.95528430e-01  4.47426068e-01  3.51286161e-01
  6.11718390e-01  3.65402967e-01  3.49405673e-01
  6.53498278e-01  3.01044659e-01  3.48983109e-01
  5.76125096e-01  3.03804459e-01  3.55642836e-01
  5.50891088e-01  8.51763106e-02  3.90326237e-01
  6.45726216e-01  4.09922799e-01  3.49197062e-01
  6.31436716e-01  2.68077832e-01  3.52180085e-01
  6.81369430e-01  4.50471360e-01  3.54249931e-01
  6.55388096e-01  4.87906477e-01  3.55793940e-01
  5.84385373e-01  3.18312956e-01  3.53637338e-01
  5.01465836e-01  4.23551178e-01  3.62877055e-01
  5.28930973e-01  2.50493356e-01  3.68988016e-01
  4.51971687e-01  3.68668887e-01  3.78318386e-01
  6.54330490e-01  4.44611362e-01  3.51572993e-01
  5.35932721e-01  4.84631833e-01  3.56913140e-01
  6.39927818e-01  4.52160908e-01  3.51476708e-01
  5.61473240e-01  3.22728223e-01  3.56577324e-01
  4.72793738e-01  4.01872423e-01  3.70436383e-01
  5.96504670e-01  3.65474279e-01  3.50548905e-01
  4.63240482e-01  3.37311632e-01  3.77386076e-01
  6.62669112e-01  4.52703045e-01  3.52794296e-01
  6.38624431e-01  4.00623198e-01  3.48811842e-01
  5.90561909e-01  3.81462850e-01  3.50815707e-01
  6.51708674e-01  1.42193113e-01  3.66043080e-01
  4.86857948e-01  4.51406530e-01  3.65198403e-01
  7.11774705e-01  3.75033027e-01  3.50956728e-01
  5.81167902e-01  4.01332926e-01  3.51501411e-01
  7.01968837e-01  2.83745726e-01  3.49348601e-01
  4.89526464e-01  4.12432236e-01  3.65866378e-01
  5.24387122e-01  4.02469270e-01  3.59130104e-01
  5.48484737e-01  4.47987860e-01  3.54973760e-01
  5.52073381e-01  3.04468729e-01  3.59381825e-01
  5.47759167e-01  3.75704371e-01  3.56131903e-01
  5.46893441e-01  4.54127723e-01  3.55206360e-01
  5.70235747e-01  4.05784911e-01  3.52552331e-01
  5.39254306e-01  3.46039495e-01  3.58914294e-01
  6.33786726e-01  3.32490220e-01  3.48768908e-01
  5.54105486e-01  2.34648066e-01  3.65717744e-01
  5.75134978e-01  4.26248840e-01  3.52104001e-01
  5.40588323e-01  4.25313927e-01  3.56047181e-01
  4.87850548e-01  2.89767443e-01  3.74793633e-01
  6.47563479e-01  3.63517804e-01  3.48052814e-01
  6.15389148e-01  4.91680498e-01  3.53745438e-01
  6.03064535e-01  4.81291439e-01  3.52829013e-01
  5.79643917e-01  4.83196152e-01  3.53444890e-01
  5.25466982e-01  3.45015587e-01  3.61578761e-01
  5.90768997e-01  3.83749048e-01  3.50772864e-01
  6.99884635e-01  2.52484892e-01  3.50878467e-01
  6.40508169e-01  4.69565759e-01  3.52880111e-01
  5.48321665e-01  3.63124324e-01  3.56537672e-01
  4.98008918e-01  3.36136587e-01  3.68227782e-01
  6.10604910e-01  4.94823529e-01  3.53884065e-01
  5.10757583e-01  3.28755910e-01  3.65801648e-01
  6.57504992e-01  4.24326419e-01  3.50304438e-01
  5.28048829e-01  4.14269695e-01  3.58176093e-01
  6.18712705e-01  2.05141643e-01  3.59760741e-01
  6.41342579e-01  3.49042695e-01  3.48194990e-01
  6.56715466e-01  4.18549475e-01  3.49923130e-01
  5.09943926e-01  3.25959635e-01  3.66194981e-01
  6.14738731e-01  4.34763268e-01  3.50259528e-01
  5.51288791e-01  3.49785821e-01  3.56679231e-01
  6.07531856e-01  4.25364729e-01  3.50124249e-01
  5.31816730e-01  3.19349154e-01  3.62041111e-01
  6.38336959e-01  4.46083592e-01  3.51004155e-01
  6.71690731e-01  3.94161928e-01  3.49253838e-01
  6.03598605e-01  3.55739608e-01  3.50161450e-01
  4.83789132e-01  2.93465259e-01  3.75521521e-01
  5.00777493e-01  3.75046904e-01  3.65085072e-01
  5.08436991e-01  3.82455559e-01  3.63034319e-01
  6.02898003e-01  3.63376462e-01  3.50062084e-01
  5.70278946e-01  4.53007673e-01  3.52929342e-01
  5.04321394e-01  3.76343811e-01  3.64227505e-01
  6.69091734e-01  4.16321367e-01  3.50373776e-01
  6.15801135e-01  2.39628751e-01  3.56148720e-01
  6.18506101e-01  3.25495058e-01  3.49920739e-01
  5.86624857e-01  3.42518984e-01  3.52209871e-01
  4.42718771e-01  1.46596011e-01  4.06862029e-01
  5.29119628e-01  3.27128439e-01  3.62021555e-01
  5.77524059e-01  3.83159794e-01  3.52051421e-01
  4.92043059e-01  2.63299965e-01  3.76426944e-01
  6.00375993e-01  3.92379637e-01  3.50002701e-01
  5.05362527e-01  3.41955913e-01  3.66082355e-01
  4.22616976e-01  2.77549444e-01  3.96306059e-01
  7.15554434e-01  4.59220453e-01  3.59996559e-01
  6.28497180e-01  3.17640028e-01  3.49541917e-01
  6.04347311e-01  5.11710388e-01  3.55156410e-01
  4.73450642e-01  3.41895809e-01  3.74131852e-01
  5.44244863e-01  3.78764808e-01  3.56572873e-01
  7.10413201e-01  3.11524311e-01  3.49112794e-01
  6.36507755e-01  4.36349513e-01  3.50360495e-01
  6.13186918e-01  3.73891001e-01  3.49245596e-01
  5.99633944e-01  1.95008275e-01  3.63411371e-01
  6.80568948e-01  3.14016850e-01  3.48232868e-01
  6.21885657e-01  4.61619483e-01  3.51662251e-01
  7.87893288e-01  3.81941206e-01  3.63118438e-01
  6.07549797e-01  3.45530321e-01  3.50103651e-01
  5.37288330e-01  3.59243642e-01  3.58568698e-01
  6.69553056e-01  4.09488125e-01  3.49973275e-01
  7.55730158e-01  3.09967115e-01  3.52717650e-01
  6.63700412e-01  2.94885844e-01  3.48937132e-01
  6.52839324e-01  4.24330907e-01  3.50116506e-01
  3.91172531e-01  3.75876892e-01  3.98731914e-01
  6.46015783e-01  3.98031033e-01  3.48747430e-01
  6.33355008e-01  3.99199617e-01  3.48807943e-01
  5.78487437e-01  3.22965444e-01  3.54129757e-01
  6.97500593e-01  3.46828223e-01  3.48803625e-01
  6.46463095e-01  4.02367280e-01  3.48904582e-01
  6.50197775e-01  4.08286853e-01  3.49205818e-01
  6.95534292e-01  2.05358759e-01  3.55038878e-01
  5.93437406e-01  3.73357752e-01  3.50676202e-01
  4.43765603e-01  4.03577750e-01  3.78499311e-01
  6.57102286e-01  3.78491545e-01  3.48283204e-01
  5.23728438e-01  3.86326321e-01  3.59824415e-01
  5.86550792e-01  4.24518608e-01  3.51197398e-01
  5.93990495e-01  2.13966997e-01  3.61719757e-01
  5.72170179e-01  4.33800096e-01  3.52439141e-01
  6.12422329e-01  4.01363236e-01  3.49415913e-01
  5.84273398e-01  2.57769313e-01  3.58277301e-01
  7.24675368e-01  1.72195336e-01  3.59153418e-01
  6.44294063e-01  4.27211849e-01  3.50018647e-01
  4.94388852e-01  3.47360597e-01  3.68300188e-01
  5.00624924e-01  4.28227354e-01  3.62910827e-01
  5.73502382e-01  3.63899724e-01  3.52979732e-01
  4.78621137e-01  2.85274957e-01  3.77750587e-01
  6.18213358e-01  3.62547555e-01  3.49048568e-01
  5.29979516e-01  4.26344693e-01  3.57626722e-01
  4.06190967e-01  3.45321059e-01  3.95596936e-01
  4.21495338e-01  3.15463171e-01  3.92802585e-01
  6.37500502e-01  2.80251295e-01  3.50892503e-01
  5.99022346e-01  3.54693817e-01  3.50573172e-01
  5.60848035e-01  4.35136924e-01  3.53529287e-01
  6.29842919e-01  4.83908085e-01  3.53611509e-01
  5.41103385e-01  3.32689966e-01  3.59375028e-01
  4.81348216e-01  3.26045234e-01  3.73256994e-01
  6.99618237e-01  5.29030030e-01  3.68852290e-01
  5.30371949e-01  2.84437149e-01  3.65226190e-01
  6.75500761e-01  3.23750706e-01  3.48056060e-01
  7.04228306e-01  4.94143922e-01  3.63446771e-01
  5.00473041e-01  4.58074921e-01  3.62299143e-01
  4.24638971e-01  1.97515644e-01  4.05454666e-01
  6.59412831e-01  4.63262391e-01  3.53537310e-01
  6.42694089e-01  3.44389554e-01  3.48201644e-01
  6.14109646e-01  4.46634888e-01  3.50794204e-01
  5.97381473e-01  3.79402913e-01  3.50274145e-01
  6.09923174e-01  2.56188656e-01  3.55189103e-01
  6.86900129e-01  3.41877266e-01  3.48275356e-01
  5.91410942e-01  3.43035440e-01  3.51673174e-01
  7.41581305e-01  3.22391144e-01  3.51526123e-01
  6.84121068e-01  4.56144313e-01  3.55166110e-01
  5.83705062e-01  3.73072811e-01  3.51600665e-01
  6.50620262e-01  4.36302497e-01  3.50790955e-01
  5.63483270e-01  3.34567083e-01  3.55587510e-01
  6.10709143e-01  3.34797300e-01  3.50185481e-01
  5.31277112e-01  2.94068780e-01  3.64174389e-01
  5.14362569e-01  3.15229621e-01  3.66034974e-01
  6.45482612e-01  3.00819493e-01  3.49320262e-01
  5.31624058e-01  3.41984404e-01  3.60562506e-01
  6.13447172e-01  3.63835964e-01  3.49315336e-01
  5.54527135e-01  2.60639917e-01  3.62814969e-01
  5.79191903e-01  3.49355448e-01  3.52802061e-01
  5.06361140e-01  3.39059918e-01  3.66055472e-01
  5.18004561e-01  1.61233271e-01  3.83541599e-01
  5.96278017e-01  3.95697574e-01  3.50287142e-01
  6.26617895e-01  2.75340154e-01  3.52027531e-01
  4.69054912e-01  4.91272199e-01  3.68376970e-01
  5.98987157e-01  3.91797456e-01  3.50096279e-01
  6.44715798e-01  4.14629657e-01  3.49389517e-01
  4.83092324e-01  4.95800331e-01  3.65325076e-01
  5.24805590e-01  2.95679591e-01  3.65389546e-01
  5.88417016e-01  4.41808837e-01  3.51445370e-01
  5.45200626e-01  3.52395684e-01  3.57546520e-01
  6.69546896e-01  3.66912013e-01  3.48221972e-01
  5.65493794e-01  4.07595032e-01  3.53054561e-01
  5.75593044e-01  3.78831400e-01  3.52344188e-01
  6.19723198e-01  3.28648152e-01  3.49719214e-01
  5.64371449e-01  4.00030408e-01  3.53264967e-01
  5.14532447e-01  3.30456340e-01  3.64838767e-01
  5.02632666e-01  2.72300170e-01  3.72758123e-01
  5.18625226e-01  3.63493262e-01  3.61890464e-01
  6.17968715e-01  3.99270180e-01  3.49168165e-01


==> results/classification_results_ionosphere_no_preprocessing.dat <==
training_ratio rda.caret.cv5.acc.mean rda.caret.cv10.acc.mean rda.klaR.cv5.acc.mean rda.klaR.cv10.acc.mean rda.pool.acc.mean alpha.caret.cv5.tl5 beta.caret.cv5.tl5 alpha.caret.cv10.tl9 beta.caret.cv10.tl9 alpha.klaR.cv5.NelderMead beta.klaR.cv5.NelderMead alpha.klaR.cv10.NelderMead beta.klaR.cv10.NelderMead alpha.poolave beta.poolave rda.caret.cv5.time.mean rda.caret.cv10.time.mean rda.klaR.cv5.time.mean rda.klaR.cv10.time.mean rda.pool.time.mean rda.caret.cv5.time.median rda.caret.cv10.time.median rda.klaR.cv5.time.median rda.klaR.cv10.time.median rda.pool.time.median
0.05 0.880421686746988 0.880120481927711 0.871084337349398 0.879518072289157 0.872289156626506 0.75 0.65 0.85 0.4875 0.740937601573836 0.531889934326851 0.713873854715112 0.579634447742487 0.589639819910153 0.467473351310648 1.363 6.896 0.083000000000002 0.223 0.0360000000000007 1.355 6.88999999999999 0.0800000000000018 0.125 0.019999999999996
0.1 0.906666666666667 0.903492063492064 0.91968253968254 0.888253968253968 0.906984126984127 0.75 0.425 0.8 0.3375 0.853687389442219 0.555300713211995 0.584049881732016 0.68703179699649 0.688385876353318 0.507901875680978 1.437 7.387 0.0909999999999997 0.125 0.019999999999996 1.44 7.395 0.0949999999999989 0.115000000000009 0.0199999999999818
0.15 0.910402684563758 0.909731543624161 0.899664429530201 0.898322147651007 0.908389261744966 0.75 0.725 0.8625 0.375 0.581859602406291 0.45724689435822 0.875869103444746 0.464950216004227 0.741689730173137 0.532450453085647 1.602 8.261 0.122 0.170000000000005 0.0189999999999998 1.59000000000003 8.26999999999998 0.120000000000005 0.164999999999978 0.0199999999999818
0.2 0.908571428571429 0.921785714285714 0.919285714285714 0.915 0.906785714285714 0.7 0.8 0.875 0.775 0.884325996409606 0.597958591850914 0.838847923242218 0.743887740317784 0.756991834213152 0.605523051566609 1.78 9.276 0.12700000000001 0.212000000000006 0.0169999999999902 1.715 9.14499999999998 0.129999999999995 0.210000000000036 0.0149999999999864
0.25 0.919083969465649 0.92175572519084 0.934732824427481 0.917175572519084 0.919847328244275 0.675 0.475 0.85 0.45 0.879679039495724 0.642680350934574 0.787024235999923 0.461725366704193 0.782227486214442 0.590182106293109 1.81100000000001 9.52000000000003 0.230999999999983 0.244 0.0239999999999895 1.78000000000003 9.39000000000004 0.139999999999986 0.225000000000023 0.0249999999999773
0.3 0.921632653061224 0.924489795918367 0.924489795918367 0.923673469387755 0.911020408163265 0.75 0.875 0.8875 0.7125 0.944128242438346 0.776683956646008 0.805205404403174 0.527932004732836 0.824678889334132 0.603733674368422 1.88500000000001 10.236 0.175999999999999 0.398000000000013 0.021000000000015 1.84500000000003 9.94499999999994 0.159999999999968 0.210000000000036 0.0200000000000387
0.35 0.916740088105727 0.93215859030837 0.925991189427313 0.922907488986784 0.919383259911894 0.825 0.3 0.925 0.575 0.831714159129844 0.414322285827635 0.772167700172816 0.518410902334801 0.846105004336098 0.639459918002163 2.051 10.928 0.331999999999982 0.305000000000018 0.0230000000000018 2.00999999999999 10.81 0.229999999999961 0.270000000000039 0.0249999999999773
0.4 0.922380952380952 0.918095238095238 0.92952380952381 0.923333333333333 0.912380952380952 0.925 0.525 0.95 0.5 0.969003214229545 0.547897122398631 0.897265108662526 0.427974123655514 0.854726778590376 0.667058941017733 2.16299999999999 11.292 0.227000000000032 0.356999999999994 0.0270000000000096 2.09500000000003 11.215 0.215000000000032 0.360000000000014 0.0299999999999727
0.45 0.926041666666667 0.925 0.922395833333333 0.91875 0.910416666666667 0.95 0.425 0.9 0.5375 0.933595767818683 0.439205646456025 0.863680312916139 0.467747379543625 0.866137174325934 0.679779063472967 2.22399999999998 11.973 0.380999999999995 0.33599999999999 0.0220000000000141 2.17000000000002 11.715 0.254999999999995 0.33499999999998 0.0199999999999818
0.5 0.928571428571429 0.924571428571429 0.927428571428571 0.918857142857143 0.909714285714286 0.95 0.4 0.925 0.6375 0.913044809202406 0.451701376386636 0.841483426400618 0.267855143551828 0.860353369097624 0.698596362327014 2.299 12.557 0.250999999999954 0.769000000000028 0.025 2.26499999999999 12.36 0.239999999999895 0.419999999999959 0.0199999999999818
0.55 0.924203821656051 0.925477707006369 0.926114649681529 0.93375796178344 0.913375796178344 0.975 0.575 0.9625 0.5625 0.963081696616531 0.705387469023762 0.94938695859727 0.452168584737791 0.867625243009252 0.704704395670882 2.37400000000002 12.95 0.238000000000011 0.343999999999983 0.0250000000000455 2.33500000000004 12.6249999999999 0.235000000000014 0.339999999999918 0.0250000000000909
0.6 0.938848920863309 0.930935251798561 0.938848920863309 0.938129496402878 0.920143884892086 1 0.525 0.9625 0.25 0.93985574582824 0.291224822371809 0.859712714845724 0.136613561267508 0.886018955481128 0.724736734047623 2.45999999999997 13.4830000000001 0.655999999999972 0.388999999999965 0.0279999999999745 2.39999999999986 13.39 0.340000000000032 0.370000000000005 0.0299999999999727
0.65 0.931967213114754 0.936065573770492 0.927868852459016 0.930327868852459 0.918032786885246 1 0.6 0.95 0.5 0.850184241577759 0.474122171115527 0.885066181687157 0.25437487268241 0.892568743534496 0.715656631610629 2.48599999999994 13.968 0.336999999999989 1.07400000000002 0.0270000000000209 2.47499999999991 13.835 0.345000000000027 0.430000000000064 0.0299999999999727
0.7 0.931730769230769 0.930769230769231 0.9375 0.925 0.926923076923077 1 0.625 0.9375 0.3 0.983953989011762 0.222165469499502 0.845137045629637 0.217140908758918 0.896778302240666 0.749091838092516 2.60599999999999 14.436 0.39699999999998 0.449000000000046 0.0349999999999682 2.59000000000003 14.325 0.42999999999995 0.425000000000068 0.0299999999999727
0.75 0.926436781609195 0.924137931034483 0.922988505747126 0.928735632183908 0.906896551724138 1 0.6 0.975 0.4375 0.946347367264908 0.260872731989015 0.958440496094049 0.259686442073482 0.8935301294883 0.761254864240379 2.73500000000001 15.086 0.349999999999932 0.484000000000106 0.0309999999999945 2.71000000000004 14.9149999999998 0.345000000000027 0.475000000000023 0.0299999999999727
0.8 0.93 0.938571428571429 0.935714285714286 0.932857142857143 0.921428571428571 1 0.725 0.9625 0.275 0.932648592255262 0.166652684030921 0.930137835301853 0.427175822114405 0.906694149262853 0.765044616376054 3.12499999999995 17.1150000000001 0.403999999999996 0.515999999999985 0.0370000000000346 3.11000000000013 16.4449999999999 0.384999999999764 0.514999999999873 0.0350000000000819


==> results/classification_results_sonar_no_preprocessing.dat <==
training_ratio rda.caret.cv5.acc.mean rda.caret.cv10.acc.mean rda.klaR.cv5.acc.mean rda.klaR.cv10.acc.mean rda.pool.acc.mean alpha.caret.cv5.tl5 beta.caret.cv5.tl5 alpha.caret.cv10.tl9 beta.caret.cv10.tl9 alpha.klaR.cv5.NelderMead beta.klaR.cv5.NelderMead alpha.klaR.cv10.NelderMead beta.klaR.cv10.NelderMead alpha.poolave beta.poolave rda.caret.cv5.time.mean rda.caret.cv10.time.mean rda.klaR.cv5.time.mean rda.klaR.cv10.time.mean rda.pool.time.mean rda.caret.cv5.time.median rda.caret.cv10.time.median rda.klaR.cv5.time.median rda.klaR.cv10.time.median rda.pool.time.median
0.05 0.617766497461929 0.631472081218274 0.630456852791878 0.623857868020305 0.634517766497462 0.425 0.325 0.45 0.1375 0.462596802659527 0.414340854026085 0.494891307778148 0.443034135628576 0.510167880390442 0.320596063920023 2.01 8.638 0.106999999999999 0.186999999999998 0.0489999999999988 2 8.51 0.105 0.194999999999993 0.0300000000000011
0.1 0.676881720430108 0.68010752688172 0.682258064516129 0.694623655913978 0.703225806451613 0.6 0.35 0.6125 0.525 0.649124247970674 0.587351560244782 0.702236301327274 0.348969891721093 0.641670523803323 0.174215392348089 2.075 11.429 0.165000000000001 0.534000000000003 0.0260000000000019 2.07499999999999 11.46 0.140000000000001 0.390000000000001 0.0300000000000011
0.15 0.660795454545455 0.674431818181818 0.681818181818182 0.665340909090909 0.685795454545455 0.575 0.275 0.6 0.225 0.582668851306209 0.45226736154115 0.578347326789355 0.493922973305916 0.732379936458163 0.223342450972726 2.11 11.795 0.194 0.275999999999999 0.0259999999999991 2.11000000000001 11.795 0.189999999999998 0.280000000000001 0.0299999999999727
0.2 0.699393939393939 0.703030303030303 0.702424242424242 0.683030303030303 0.711515151515152 0.65 0.275 0.625 0.3125 0.659502144016575 0.427892956186228 0.63771143093164 0.528658626892966 0.7592356192186 0.232217162305089 2.213 12.379 0.321999999999991 1.263 0.0289999999999964 2.19999999999999 12.31 0.184999999999974 0.495000000000005 0.0299999999999727
0.25 0.710967741935484 0.718064516129032 0.70258064516129 0.721935483870968 0.730322580645161 0.525 0.525 0.7125 0.4 0.555617016305539 0.515418420151121 0.64255926705144 0.490458890558464 0.811632397686083 0.150222112135049 2.28799999999999 12.897 0.379000000000019 0.620000000000005 0.0300000000000068 2.25 12.82 0.269999999999982 0.394999999999982 0.0299999999999727
0.3 0.738888888888889 0.755555555555556 0.754166666666667 0.729861111111111 0.754166666666667 0.5 0.425 0.7 0.425 0.787484791690533 0.382181682862823 0.635047314650732 0.545716208966923 0.825391645407973 0.221756138399895 2.39099999999999 13.383 0.440999999999985 0.423000000000025 0.0300000000000068 2.38499999999999 13.34 0.295000000000016 0.400000000000034 0.0299999999999727
0.35 0.751111111111111 0.745185185185185 0.747407407407407 0.743703703703704 0.757777777777778 0.65 0.4 0.6125 0.3375 0.798774108503449 0.543303973741782 0.675235726350021 0.536969312784649 0.842016133185867 0.247035181042938 2.40599999999999 14.007 0.291999999999985 0.888000000000045 0.0349999999999682 2.40500000000003 14.01 0.254999999999995 0.400000000000034 0.0299999999999727
0.4 0.773387096774194 0.763709677419355 0.766129032258065 0.758064516129032 0.767741935483871 0.525 0.6 0.6875 0.5875 0.704510263143533 0.605293038479428 0.61235567309257 0.657306699113808 0.856589395441577 0.282516133101583 2.57499999999998 14.445 0.746000000000026 0.749999999999977 0.0320000000000164 2.54999999999995 14.3700000000001 0.300000000000068 0.490000000000009 0.0299999999999727
0.45 0.760526315789474 0.771052631578947 0.752631578947368 0.758771929824561 0.771929824561403 0.575 0.4 0.7125 0.45 0.661550763620097 0.360505869578051 0.697721227842223 0.599757151283526 0.866204996385526 0.264740111419045 2.66600000000001 14.98 0.306999999999994 0.954999999999995 0.0299999999999955 2.60000000000014 14.9649999999999 0.324999999999932 0.440000000000055 0.0299999999999727
0.5 0.781553398058252 0.766990291262136 0.755339805825243 0.754368932038835 0.767961165048544 0.65 0.5 0.675 0.3375 0.662152996881098 0.543288915011085 0.676922889277373 0.34078933177383 0.881405132447829 0.259797660793892 2.67699999999993 15.318 0.529999999999973 0.529000000000019 0.0340000000000373 2.66499999999985 15.26 0.374999999999886 0.529999999999973 0.0300000000000864
0.55 0.81195652173913 0.828260869565217 0.790217391304348 0.816304347826087 0.823913043478261 0.575 0.675 0.725 0.5875 0.599423503609083 0.566893837058534 0.772585398495507 0.646028672324005 0.883571250933112 0.294552956217617 2.81699999999998 15.738 0.327000000000066 0.563999999999896 0.0329999999999927 2.80499999999995 15.6799999999999 0.325000000000045 0.494999999999891 0.0299999999999727
0.6 0.807317073170732 0.802439024390244 0.791463414634146 0.790243902439024 0.818292682926829 0.675 0.625 0.85 0.4375 0.767935485245658 0.555251374973218 0.841997049783521 0.437884697935021 0.889869554262615 0.27821519550733 2.90900000000004 16.125 0.895999999999981 0.449000000000001 0.0319999999999482 2.87000000000012 16.09 0.354999999999905 0.465000000000032 0.0299999999999727
0.65 0.798591549295775 0.805633802816901 0.797183098591549 0.791549295774648 0.81830985915493 0.625 0.475 0.7875 0.4375 0.754697767057594 0.513012955469387 0.667742806965617 0.502096208114546 0.901363236134199 0.319535116872242 2.946 16.78 0.430000000000018 0.837999999999965 0.03700000000008 2.90499999999997 16.7249999999999 0.414999999999964 0.524999999999864 0.0399999999999636
0.7 0.820967741935484 0.814516129032258 0.812903225806452 0.8 0.830645161290323 0.625 0.475 0.75 0.625 0.779702727703342 0.612002137756593 0.814638657200445 0.599661724138862 0.902544312119987 0.344098347305292 3.08000000000002 17.435 0.437999999999965 1.81399999999999 0.0399999999999636 3.04499999999985 17.2050000000002 0.430000000000064 0.704999999999927 0.0399999999999636
0.75 0.82156862745098 0.829411764705882 0.833333333333333 0.817647058823529 0.850980392156863 0.675 0.425 0.7 0.425 0.784268312139826 0.536632923747783 0.790334875855719 0.459511460188471 0.907476085601535 0.318652213861431 3.24000000000005 18.296 0.45900000000006 0.657999999999947 0.0429999999999382 3.11000000000013 17.78 0.420000000000073 0.595000000000027 0.0499999999997272
0.8 0.802439024390244 0.81219512195122 0.831707317073171 0.826829268292683 0.839024390243903 0.675 0.475 0.8125 0.4625 0.91003784755372 0.560472064486377 0.832924467667991 0.566580892994828 0.913430607739638 0.337730468822309 3.22600000000002 18.3680000000002 0.655999999999858 1.19200000000005 0.0389999999999418 3.17499999999995 18.2150000000001 0.490000000000009 0.789999999999964 0.0399999999999636


==> results/classification_results_vowel_no_preprocessing.dat <==
training_ratio rda.caret.cv5.acc.mean rda.caret.cv10.acc.mean rda.klaR.cv5.acc.mean rda.klaR.cv10.acc.mean rda.pool.acc.mean alpha.caret.cv5.tl5 beta.caret.cv5.tl5 alpha.caret.cv10.tl9 beta.caret.cv10.tl9 alpha.klaR.cv5.NelderMead beta.klaR.cv5.NelderMead alpha.klaR.cv10.NelderMead beta.klaR.cv10.NelderMead alpha.poolave beta.poolave rda.caret.cv5.time.mean rda.caret.cv10.time.mean rda.klaR.cv5.time.mean rda.klaR.cv10.time.mean rda.pool.time.mean rda.caret.cv5.time.median rda.caret.cv10.time.median rda.klaR.cv5.time.median rda.klaR.cv10.time.median rda.pool.time.median
0.05 0.476577540106952 0.485454545454545 0.480641711229947 0.489732620320856 0.490267379679144 0.7 0.75 0.7375 0.625 0.62725273804917 0.776472689090163 0.635250691735028 0.697945006669939 0.595559460970779 0.565426517338747 2.225 12.36 0.167000000000002 0.649000000000002 0.0499999999999986 2.20500000000001 12.345 0.170000000000002 0.340000000000003 0.0300000000000011
0.1 0.579349046015713 0.579236812570146 0.585297418630752 0.568350168350168 0.577553310886644 0.85 0.725 0.6625 0.8625 0.825474601285571 0.793624456788133 0.696111605178826 0.767656520403523 0.69100182222839 0.658749866667023 2.761 16.021 0.40200000000001 0.947999999999996 0.0389999999999986 2.72000000000001 15.94 0.370000000000005 0.649999999999977 0.0349999999999966
0.15 0.669019138755981 0.657296650717703 0.663875598086124 0.64988038277512 0.645693779904306 0.775 0.95 0.85 0.85 0.879759334692342 0.898061537527595 0.813271786541497 0.843381403873127 0.794162652461499 0.700712159906927 3.61099999999997 21.094 1.28899999999999 1.24800000000001 0.0480000000000302 3.54999999999995 21.085 0.620000000000005 0.775000000000006 0.0499999999999829
0.2 0.681439393939394 0.689772727272727 0.690151515151515 0.687247474747475 0.669191919191919 0.875 0.85 0.85 0.9375 0.928196278263464 0.884280099046273 0.886508891072106 0.872562875861209 0.804618659674794 0.73656503791497 4.15399999999998 24.335 1.57200000000001 0.772000000000003 0.046000000000015 4.10500000000002 24.155 0.785000000000025 0.720000000000027 0.0500000000000114
0.25 0.713025780189959 0.714654002713704 0.708005427408412 0.714518317503392 0.707462686567164 0.775 0.975 0.9 0.975 0.950806194320869 0.892898898064038 0.954613766208352 0.942282099866825 0.843701486550596 0.789217582308123 4.97300000000002 28.955 1.43500000000004 1.09999999999998 0.0519999999999754 4.82500000000016 28.735 0.990000000000009 1.03000000000009 0.0499999999999545
0.3 0.72005772005772 0.730880230880231 0.729148629148629 0.730591630591631 0.717171717171717 0.8 0.975 0.95 0.925 0.886546305896772 0.942202020366108 0.941412275241355 0.94339675326497 0.859620360158631 0.812944976288881 5.424 32.236 2.31900000000001 1.82299999999993 0.0529999999999745 5.40999999999997 32.205 1.2600000000001 1.17999999999995 0.0499999999999545
0.35 0.733855799373041 0.74435736677116 0.745924764890282 0.743573667711599 0.735736677115987 0.875 0.875 0.875 0.9625 0.924423550088361 0.938129302084011 0.931132079222177 0.939273018036117 0.883096117279131 0.831737351960687 6.10699999999993 36.962 2.77300000000005 2.01799999999996 0.0589999999999691 6.09499999999991 36.895 1.43499999999995 1.57499999999993 0.0599999999999454
0.4 0.746801346801347 0.748653198653199 0.763804713804714 0.754377104377104 0.756397306397306 0.9 1 0.875 0.9875 0.960315242277885 0.985964213373392 0.956754499367539 0.973266867839294 0.892855598889412 0.851365133151727 6.69700000000007 40.53 1.17000000000003 2.80999999999999 0.0699999999998909 6.69499999999994 40.3399999999999 1.19999999999982 0.995000000000118 0.0649999999998272
0.45 0.761038961038961 0.761038961038961 0.773283858998145 0.774397031539889 0.758812615955473 0.875 0.95 0.9125 0.9375 0.952491982189681 0.96877183033612 0.989202239453537 0.967005118064679 0.905089041434883 0.865868482709954 7.45900000000006 45.489 2.20400000000004 3.53100000000009 0.0769999999999982 7.40000000000009 44.9950000000001 1.59000000000015 1.58000000000015 0.0799999999999272
0.5 0.766666666666667 0.768484848484849 0.772727272727273 0.770909090909091 0.764848484848485 0.9 1 0.9625 0.9625 0.980707769811595 0.993500298288128 0.985850901168778 0.986466639894445 0.906477634758337 0.872550430344599 7.92400000000007 48.677 2.91900000000005 1.82599999999993 0.0799999999999727 7.82999999999993 48.615 0.985000000000127 1.99000000000001 0.0799999999999272
0.55 0.763863636363636 0.770454545454546 0.7725 0.768409090909091 0.77 0.925 1 0.9625 0.9375 0.965230696760509 0.970569908558881 0.997883633807178 0.960001732138013 0.917758893593655 0.887823135586924 8.64399999999991 53.4239999999999 2.41500000000015 3.72799999999988 0.0860000000000582 8.48500000000013 53.0650000000001 1.64499999999998 1.36000000000013 0.0850000000000364
0.6 0.779220779220779 0.774285714285714 0.781298701298701 0.784675324675325 0.774285714285714 0.95 0.975 0.9375 0.9625 0.976066928421368 0.977395631506941 0.966842592544048 0.990776254090993 0.926283239337048 0.895327570754416 9.24800000000005 57.8410000000001 1.61499999999987 2.075 0.0989999999998872 9.20499999999993 57.5900000000001 1.17999999999938 1.96000000000049 0.0999999999999091
0.65 0.782404692082111 0.790029325513196 0.791788856304985 0.790909090909091 0.786217008797654 0.875 1 0.925 0.975 0.975046945081959 0.972077633092822 0.971571623326795 0.966365595274622 0.931775469076212 0.899402723441052 9.76600000000008 61.548 1.99499999999998 2.22299999999996 0.0979999999999563 9.75500000000011 60.8450000000003 2.18000000000029 2.53500000000031 0.0900000000001455
0.7 0.79020979020979 0.79020979020979 0.795104895104895 0.795804195804196 0.786713286713287 0.975 0.975 0.9375 0.975 0.967348066256941 0.980065847139884 0.983775134049453 0.987840336647344 0.934649279069778 0.90892341266862 10.572 65.89 3.08700000000008 5.22599999999993 0.0980000000000473 10.5250000000001 65.7000000000003 1.30000000000018 3.13500000000022 0.0949999999997999
0.75 0.790495867768595 0.788429752066116 0.791735537190083 0.794214876033058 0.789669421487603 1 0.975 0.95 0.975 0.978333259675526 0.973747059410061 0.978636029289522 0.976161317567617 0.93822860649036 0.91243328555879 11.1780000000001 69.603 2.43999999999987 2.36100000000006 0.107999999999993 11.1500000000001 69.3050000000003 2.65499999999975 2.51499999999987 0.110000000000127
0.8 0.788888888888889 0.793434343434343 0.796464646464646 0.794949494949495 0.796464646464647 0.975 1 0.9875 0.975 0.982691051784752 0.984904812298239 0.97569645074413 0.989428303793175 0.940479575752665 0.918714991739419 11.6359999999999 73.0890000000002 2.39300000000003 1.90899999999965 0.116000000000076 11.5799999999995 72.6850000000004 2.58000000000038 1.3149999999996 0.110000000000582

